Interactive Diversity Optimization of Environments

The design of a building requires an architect to balance a wide range of constraints: aesthetic, geometric, usability, lighting, safety, etc. At the same time, there are often a multiplicity of diverse designs that can meet these constraints equally well. Architects must use their skills and artistic vision to explore these rich but highly constrained design spaces. A number of computer-aided design tools use automation to provide useful analytical data and optimal designs with respect to certain fitness criteria. However, this automation can come at the expense of a designer's creative control. We propose uDOME, a user-in-the-loop system for computer-aided design exploration that balances automation and control by efficiently exploring, analyzing, and filtering the space of environment layouts to better inform an architect's decision-making. At each design iteration, uDOME provides a set of diverse designs which satisfy user-defined constraints and optimality criteria within a user defined parameterization of the design space. The user then selects a design and performs a similar optimization with the same or different parameters and objectives. This exploration process can be repeated as many times as the designer wishes. Our user studies indicates that \DOME, with its diversity-based approach, improves the efficiency and effectiveness of even novice users with minimal training, without compromising the quality of their designs.

==> images/diversity/AMessageForDiversity/MetRoom_HierarchicalOpt.csv <==
iteration f_val best_f_so_far metric diversity diversityMin clearence alignment wall_length


==> images/diversity/AMessageForDiversity/MetRoom_HierarchicalOpt.csv0.csv <==
iteration f_val best_f_so_far metric diversity diversityMin clearence alignment wall_length
0 -16.823162 -16.823162 1.203030 -1.530303 0.879290 -17.375179 -0.000000 0.000000
1 -17.625065 -17.625065 1.181818 -1.718182 0.869148 -17.957848 -0.000000 0.000000
2 -18.008215 -18.008215 1.250303 -1.509091 0.886523 -18.635952 -0.000000 0.000000
3 -18.782671 -18.782671 1.186061 -1.663636 0.882980 -19.188074 -0.000000 0.000000
4 -20.475883 -20.475883 1.217576 -1.706061 0.890861 -20.878258 -0.000000 0.000000
5 -20.575212 -20.575212 1.190303 -1.572727 0.886050 -21.078838 -0.000000 0.000000
6 -22.649738 -22.649738 1.166061 -1.545455 0.912229 -23.182573 -0.000000 0.000000
7 -23.230465 -23.230465 1.145455 -1.724242 0.897897 -23.549574 -0.000000 0.000000
8 -26.320189 -26.320189 1.163636 -1.790909 0.940949 -26.633863 -0.000000 0.000000
9 -27.486179 -27.486179 1.138788 -1.715152 0.896997 -27.806812 -0.000000 0.000000
10 -29.064537 -29.064537 1.123030 -1.806061 0.917635 -29.299141 -0.000000 0.000000
11 -33.233875 -33.233875 1.124242 -1.563636 0.890298 -33.684780 -0.000000 0.000000
12 -55.409241 -55.409241 1.192121 -1.796970 0.870495 -55.674889 -0.000000 0.000000
13 -43.729630 -55.409241 0.976970 -1.278788 0.698113 -44.125923 -0.000000 0.000000
14 -53.876080 -55.409241 1.190909 -1.221212 0.686844 -54.532619 -0.000000 0.000000
15 -56.635990 -56.635990 1.080000 -1.233333 0.674924 -57.157581 -0.000000 0.000000
16 -56.829609 -56.829609 1.052121 -1.260606 0.714557 -57.335682 -0.000000 0.000000
17 -83.244743 -83.244743 1.090909 -1.369697 0.721091 -83.687050 -0.000000 0.000000
18 -81.208885 -83.244743 1.012121 -1.257576 0.775817 -81.739250 -0.000000 0.000000
19 -70.326302 -83.244743 0.960000 -1.784848 0.951534 -70.452988 -0.000000 0.000000
20 -59.311588 -83.244743 1.203030 -1.527273 0.873851 -59.861198 -0.000000 0.000000
21 -83.203468 -83.244743 0.932121 -1.245455 0.686609 -83.576744 -0.000000 0.000000
22 -73.794914 -83.244743 1.067273 -1.248485 0.697273 -74.310974 -0.000000 0.000000
23 -106.632919 -106.632919 1.064849 -1.236364 0.731218 -107.192627 -0.000000 0.000000
24 -120.291801 -120.291801 1.151515 -1.284848 0.815674 -120.974144 -0.000000 0.000000
25 -91.019806 -120.291801 0.898182 -1.296970 0.767095 -91.388115 -0.000000 0.000000
26 -128.133224 -128.133224 0.976364 -1.284848 0.777954 -128.602692 -0.000000 0.000000
27 -129.889954 -129.889954 0.875152 -1.290909 0.752506 -130.226715 -0.000000 0.000000
28 -121.660789 -129.889954 0.988485 -1.290909 0.831106 -122.189468 -0.000000 0.000000
29 -120.739914 -129.889954 0.914545 -1.927273 0.991976 -120.719162 -0.000000 0.000000
30 -136.445023 -136.445023 0.863030 -1.281818 0.873789 -136.900024 -0.000000 0.000000
31 -158.670319 -158.670319 0.972727 -1.275758 0.813725 -159.181015 -0.000000 0.000000
32 -149.956039 -158.670319 0.860000 -2.069697 1.160209 -149.906555 -0.000000 0.000000
33 -182.187592 -182.187592 0.878788 -1.421212 0.838245 -182.483414 -0.000000 0.000000
34 -185.821899 -185.821899 0.964242 -1.403030 0.892668 -186.275772 -0.000000 0.000000
35 -170.105133 -185.821899 0.940606 -1.760606 1.043475 -170.328613 -0.000000 0.000000
36 -206.094513 -206.094513 0.994545 -1.445455 0.945468 -206.589066 -0.000000 0.000000
37 -191.164398 -206.094513 1.094545 -1.463636 0.954915 -191.750229 -0.000000 0.000000
38 -179.147736 -206.094513 0.904242 -1.442424 0.909320 -179.518875 -0.000000 0.000000
39 -138.797241 -206.094513 0.989091 -1.903030 1.066018 -138.949310 -0.000000 0.000000
40 -198.927475 -206.094513 0.990909 -1.409091 0.921236 -199.430527 -0.000000 0.000000
41 -214.883774 -214.883774 0.999394 -1.439394 0.940756 -215.384521 -0.000000 0.000000
42 -207.629135 -214.883774 0.961212 -1.551515 1.031958 -208.070786 -0.000000 0.000000
43 -233.258621 -233.258621 1.041212 -2.066667 1.135684 -233.368851 -0.000000 0.000000
44 -270.183441 -270.183441 0.969091 -1.527273 0.994644 -270.619904 -0.000000 0.000000
45 -256.547913 -270.183441 0.984848 -2.139394 1.168999 -256.562347 -0.000000 0.000000
46 -358.838623 -358.838623 1.011515 -1.630303 1.034649 -359.254486 -0.000000 0.000000
47 -268.151520 -358.838623 0.958788 -2.351515 1.248324 -268.007111 -0.000000 0.000000
48 -286.101410 -358.838623 0.913939 -1.857576 1.125384 -286.283173 -0.000000 0.000000
49 -358.567688 -358.838623 0.975152 -1.878788 1.146460 -358.810516 -0.000000 0.000000
50 -338.255585 -358.838623 0.913333 -1.815152 1.136674 -338.490448 -0.000000 0.000000
51 -266.000427 -358.838623 1.012121 -1.875758 1.155411 -266.292206 -0.000000 0.000000
52 -300.527496 -358.838623 0.935151 -1.866667 1.132329 -300.728302 -0.000000 0.000000
53 -288.399475 -358.838623 0.946061 -1.563636 1.031473 -288.813385 -0.000000 0.000000
54 -320.276672 -358.838623 0.924242 -1.793939 1.106768 -320.513763 -0.000000 0.000000
55 -360.466522 -360.466522 0.882424 -1.545455 1.000531 -360.804016 -0.000000 0.000000
56 -320.679657 -360.466522 0.956970 -1.884848 1.154246 -320.906036 -0.000000 0.000000
57 -399.087860 -399.087860 0.911515 -1.675758 1.010753 -399.334351 -0.000000 0.000000
58 -411.933044 -411.933044 0.963636 -1.766667 1.035577 -412.165588 -0.000000 0.000000
59 -407.487244 -411.933044 0.932727 -1.751515 1.048068 -407.716522 -0.000000 0.000000
60 -431.499847 -431.499847 0.835758 -1.700000 1.021119 -431.656738 -0.000000 0.000000
61 -406.075409 -431.499847 0.817576 -2.142424 1.153040 -405.903595 -0.000000 0.000000
62 -382.114624 -431.499847 0.876364 -1.827273 1.122007 -382.285706 -0.000000 0.000000
63 -439.297668 -439.297668 0.841818 -2.021212 1.117043 -439.235321 -0.000000 0.000000
64 -478.059052 -478.059052 0.826667 -1.712121 0.982121 -478.155731 -0.000000 0.000000
65 -421.140930 -478.059052 0.881212 -1.715152 1.016557 -421.323547 -0.000000 0.000000
66 -408.717651 -478.059052 0.869091 -1.545455 1.003742 -409.045013 -0.000000 0.000000
67 -522.618347 -522.618347 0.778182 -1.833333 1.043891 -522.607117 -0.000000 0.000000
68 -447.117157 -522.618347 0.823636 -1.839394 1.065296 -447.166687 -0.000000 0.000000
69 -395.777649 -522.618347 0.904242 -1.845455 1.119176 -395.955597 -0.000000 0.000000
70 -445.518707 -522.618347 0.868485 -1.730303 1.028999 -445.685883 -0.000000 0.000000
71 -450.151794 -522.618347 0.820000 -1.833333 1.070999 -450.209442 -0.000000 0.000000
72 -450.239227 -522.618347 0.809697 -1.854545 1.064151 -450.258545 -0.000000 0.000000
73 -477.559265 -522.618347 0.860000 -1.875758 1.060380 -477.603912 -0.000000 0.000000
74 -503.421387 -522.618347 0.840000 -1.866667 1.067169 -503.461884 -0.000000 0.000000
75 -500.227722 -522.618347 0.815758 -2.200000 1.118532 -499.962036 -0.000000 0.000000
76 -566.199951 -566.199951 0.818182 -1.887879 1.055269 -566.185486 -0.000000 0.000000
77 -503.686493 -566.199951 0.786061 -2.178788 1.119576 -503.413330 -0.000000 0.000000
78 -532.381592 -566.199951 0.840606 -1.884848 1.098770 -532.436096 -0.000000 0.000000
79 -546.373596 -566.199951 0.807273 -1.854545 1.045661 -546.371948 -0.000000 0.000000


==> images/diversity/AMessageForDiversity/MetRoom_HierarchicalOpt.csvDiversity.csv <==
iteration f_val best_f_so_far metric diversity diversityMin clearence alignment wall_length
2 50795110400.000000 -51228024832.000000 -10000000.000000 1.020366 -6.642413
2 50690514944.000000 -51228024832.000000 -10000000.000000 0.969097 -6.733118
2 50740707328.000000 -51228024832.000000 -10000000.000000 0.961523 -6.542294
2 50679062528.000000 -51228024832.000000 -10000000.000000 1.135922 -6.936625
2 50793529344.000000 -51228024832.000000 -10000000.000000 1.099667 -5.963826
3 50606288896.000000 -51228024832.000000 -10000000.000000 1.172912 -6.352307
3 50591150080.000000 -51228024832.000000 -10000000.000000 1.154932 -6.752606
3 50430406656.000000 -51228024832.000000 -10000000.000000 1.246002 -6.217270
3 50454519808.000000 -51228024832.000000 -10000000.000000 1.176998 -5.826461
3 50616008704.000000 -51228024832.000000 -10000000.000000 1.198027 -6.001955
4 50260787200.000000 -51228024832.000000 -10000000.000000 1.422400 -5.239592
4 50516934656.000000 -51228024832.000000 -10000000.000000 1.242970 -5.689446
4 50499162112.000000 -51228024832.000000 -10000000.000000 1.201574 -6.193015
4 50280345600.000000 -51228024832.000000 -10000000.000000 1.363490 -5.080293
4 50451349504.000000 -51228024832.000000 -10000000.000000 1.422898 -6.910888
5 50268471296.000000 -51228024832.000000 -10000000.000000 1.463030 -5.477048
5 50417164288.000000 -51228024832.000000 -10000000.000000 1.494331 -5.746782
5 50511556608.000000 -51228024832.000000 -10000000.000000 1.391755 -6.214515
5 50228219904.000000 -51228024832.000000 -10000000.000000 1.699799 -4.844301
5 50236030976.000000 -51228024832.000000 -10000000.000000 1.567811 -4.806205
6 48386408448.000000 -51228024832.000000 -10000000.000000 1.529326 -4.471525
6 50331324416.000000 -51228024832.000000 -10000000.000000 1.414758 -5.971935
6 50367889408.000000 -51228024832.000000 -10000000.000000 1.455094 -5.956109
6 48340357120.000000 -51228024832.000000 -10000000.000000 1.695645 -4.478740
6 48338096128.000000 -51228024832.000000 -10000000.000000 1.565233 -6.090649
7 48270458880.000000 -51228024832.000000 -10000000.000000 1.666091 -4.927447
7 48474173440.000000 -51228024832.000000 -10000000.000000 1.423063 -5.291111
7 50241556480.000000 -51228024832.000000 -10000000.000000 1.670554 -6.060643
7 48341241856.000000 -51228024832.000000 -10000000.000000 1.901159 -3.108164
7 48292483072.000000 -51228024832.000000 -10000000.000000 1.620388 -4.325242
8 48056532992.000000 -51228024832.000000 -10000000.000000 1.815170 -4.409405
8 48314224640.000000 -51228024832.000000 -10000000.000000 1.879630 -4.572641
8 48558448640.000000 -51228024832.000000 -10000000.000000 1.751006 -4.378207
8 48148037632.000000 -51228024832.000000 -10000000.000000 2.226587 -3.813556
8 48094019584.000000 -51228024832.000000 -10000000.000000 1.649399 -5.163579
9 48147791872.000000 -51228024832.000000 -10000000.000000 1.801785 -4.115691
9 48137121792.000000 -51228024832.000000 -10000000.000000 1.731462 -3.936305
9 48320602112.000000 -51228024832.000000 -10000000.000000 1.974429 -4.244342
9 48013733888.000000 -51228024832.000000 -10000000.000000 2.186184 -3.483570
9 47990890496.000000 -51228024832.000000 -10000000.000000 2.132046 -2.561330
10 47845064704.000000 -51228024832.000000 -10000000.000000 1.867996 -3.501599
10 48144719872.000000 -51228024832.000000 -10000000.000000 2.003844 -3.923004
10 48219418624.000000 -51228024832.000000 -10000000.000000 2.093888 -2.985921
10 47764996096.000000 -51228024832.000000 -10000000.000000 2.173742 -3.267339
10 47900536832.000000 -51228024832.000000 -10000000.000000 2.097418 -3.407706
11 47844188160.000000 -51228024832.000000 -10000000.000000 2.104162 -2.447466
11 47951130624.000000 -51228024832.000000 -10000000.000000 2.246820 -3.239994
11 48092676096.000000 -51228024832.000000 -10000000.000000 2.277619 -3.661306
11 47672360960.000000 -51228024832.000000 -10000000.000000 2.794492 -2.124401
11 47734059008.000000 -51228024832.000000 -10000000.000000 2.428516 -1.425599
12 47652630528.000000 -51228024832.000000 -10000000.000000 2.205406 -2.784268
12 47761104896.000000 -51228024832.000000 -10000000.000000 2.158124 -1.782128
12 47969325056.000000 -51228024832.000000 -10000000.000000 2.388420 -2.243374
12 47801024512.000000 -51228024832.000000 -10000000.000000 2.885451 -1.787943
12 47685074944.000000 -51228024832.000000 -10000000.000000 2.501758 -2.985883
13 47648673792.000000 -51228024832.000000 -10000000.000000 2.296918 -1.968063
13 47714144256.000000 -51228024832.000000 -10000000.000000 2.221317 -2.307297
13 47813419008.000000 -51228024832.000000 -10000000.000000 2.874506 -0.876289
13 47627071488.000000 -51228024832.000000 -10000000.000000 2.827274 -1.119058
13 47694032896.000000 -51228024832.000000 -10000000.000000 2.426361 -2.443163
14 47657332736.000000 -51228024832.000000 -10000000.000000 2.501418 -1.791160
14 47615479808.000000 -51228024832.000000 -10000000.000000 2.694767 -2.300833
14 47811997696.000000 -51228024832.000000 -10000000.000000 2.583268 -1.782653
14 47791804416.000000 -51228024832.000000 -10000000.000000 2.794606 -0.000000
14 47618015232.000000 -51228024832.000000 -10000000.000000 2.877650 -2.192072
15 47696969728.000000 -51228024832.000000 -10000000.000000 2.562882 -3.046872
15 47570550784.000000 -51228024832.000000 -10000000.000000 2.574643 -1.086938
15 47681536000.000000 -51228024832.000000 -10000000.000000 2.637395 -1.382833
15 47645089792.000000 -51228024832.000000 -10000000.000000 3.065346 -0.000000
15 47666356224.000000 -51228024832.000000 -10000000.000000 2.859903 -0.802190
16 47631753216.000000 -51228024832.000000 -10000000.000000 2.526245 -1.419613
16 47536201728.000000 -51228024832.000000 -10000000.000000 2.558008 -2.498753
16 47744946176.000000 -51228024832.000000 -10000000.000000 3.311245 -2.000134
16 47709511680.000000 -51228024832.000000 -10000000.000000 3.066387 -0.000000
16 47654596608.000000 -51228024832.000000 -10000000.000000 3.104918 -0.000000
17 47703879680.000000 -51228024832.000000 -10000000.000000 2.600508 -1.937523
17 47493353472.000000 -51228024832.000000 -10000000.000000 2.586419 -2.449751
17 47672475648.000000 -51228024832.000000 -10000000.000000 2.639768 -3.159103
17 47683371008.000000 -51228024832.000000 -10000000.000000 3.024071 -1.608743
17 47625129984.000000 -51228024832.000000 -10000000.000000 3.042779 -0.376013
18 47688200192.000000 -51228024832.000000 -10000000.000000 2.455124 -2.695744
18 47582932992.000000 -51228024832.000000 -10000000.000000 2.573166 -1.932419
18 47636590592.000000 -51228024832.000000 -10000000.000000 2.733217 -1.840566
18 47694209024.000000 -51228024832.000000 -10000000.000000 3.104021 -1.108462
18 47462920192.000000 -51228024832.000000 -10000000.000000 3.417786 -0.000000
19 47653941248.000000 -51228024832.000000 -10000000.000000 2.503108 -1.590285
19 47526490112.000000 -51228024832.000000 -10000000.000000 2.691853 -1.478851
19 47665631232.000000 -51228024832.000000 -10000000.000000 3.030842 -0.982071
19 47653515264.000000 -51228024832.000000 -10000000.000000 3.171442 -1.198509
19 47517655040.000000 -51228024832.000000 -10000000.000000 3.909098 -0.000000
20 47600390144.000000 -51228024832.000000 -10000000.000000 2.693691 -1.211908
20 47479169024.000000 -51228024832.000000 -10000000.000000 2.984110 -0.037488
20 47612633088.000000 -51228024832.000000 -10000000.000000 3.080810 -0.000000
20 47702581248.000000 -51228024832.000000 -10000000.000000 3.151240 -0.000000
20 47476633600.000000 -51228024832.000000 -10000000.000000 3.798823 -0.000000
21 47687745536.000000 -51228024832.000000 -10000000.000000 2.965834 -0.000000
21 47611531264.000000 -51228024832.000000 -10000000.000000 3.173139 -1.321724
21 47624204288.000000 -51228024832.000000 -10000000.000000 3.150616 -0.459434
21 47694905344.000000 -51228024832.000000 -10000000.000000 3.943480 -0.000000
21 47493967872.000000 -51228024832.000000 -10000000.000000 3.560483 -0.000000
22 47634841600.000000 -51228024832.000000 -10000000.000000 2.995114 -0.245394
22 47465009152.000000 -51228024832.000000 -10000000.000000 3.295151 -0.015385
22 47656267776.000000 -51228024832.000000 -10000000.000000 3.366099 -0.000000
22 47612837888.000000 -51228024832.000000 -10000000.000000 4.202916 -0.000000
22 47539875840.000000 -51228024832.000000 -10000000.000000 4.399912 -0.000000
23 47630897152.000000 -51228024832.000000 -10000000.000000 3.041445 -0.000000
23 47582617600.000000 -51228024832.000000 -10000000.000000 3.090732 -0.286254
23 47596285952.000000 -51228024832.000000 -10000000.000000 3.526998 -0.000000
23 47728508928.000000 -51228024832.000000 -10000000.000000 4.212772 -0.000000
23 47680241664.000000 -51228024832.000000 -10000000.000000 3.543077 -0.000000
24 47627063296.000000 -51228024832.000000 -10000000.000000 3.039970 -0.000000
24 47505952768.000000 -51228024832.000000 -10000000.000000 3.118629 -1.281114
24 47730802688.000000 -51228024832.000000 -10000000.000000 3.321756 -0.000000
24 47748042752.000000 -51228024832.000000 -10000000.000000 3.913637 -0.270025
24 47496507392.000000 -51228024832.000000 -10000000.000000 3.718284 -0.000000
25 47633162240.000000 -51228024832.000000 -10000000.000000 2.982684 -0.000000
25 47504822272.000000 -51228024832.000000 -10000000.000000 2.991329 -0.000000
25 47590027264.000000 -51228024832.000000 -10000000.000000 3.437190 -0.000000
25 47686955008.000000 -51228024832.000000 -10000000.000000 3.759942 -0.000000
25 47546679296.000000 -51228024832.000000 -10000000.000000 3.398493 -0.000000
26 47551574016.000000 -51228024832.000000 -10000000.000000 2.853710 -0.000000
26 47538102272.000000 -51228024832.000000 -10000000.000000 2.959548 -0.000000
26 47576670208.000000 -51228024832.000000 -10000000.000000 3.186186 -0.713248
26 47675625472.000000 -51228024832.000000 -10000000.000000 3.880614 -0.000000
26 47519272960.000000 -51228024832.000000 -10000000.000000 3.667465 -0.000000
27 47536717824.000000 -51228024832.000000 -10000000.000000 3.164500 -0.121481
27 47543017472.000000 -51228024832.000000 -10000000.000000 3.124541 -0.000000
27 47588884480.000000 -51228024832.000000 -10000000.000000 3.278676 -0.000000
27 47660158976.000000 -51228024832.000000 -10000000.000000 3.967263 -0.000000
27 47585378304.000000 -51228024832.000000 -10000000.000000 3.561876 -0.000000
28 47589900288.000000 -51228024832.000000 -10000000.000000 2.828349 -0.150239
28 47493881856.000000 -51228024832.000000 -10000000.000000 3.016248 -0.000000
28 47568334848.000000 -51228024832.000000 -10000000.000000 3.004767 -0.000000
28 47606501376.000000 -51228024832.000000 -10000000.000000 3.864209 -0.000000
28 47523618816.000000 -51228024832.000000 -10000000.000000 3.659184 -0.000000
29 47599468544.000000 -51228024832.000000 -10000000.000000 3.253418 -0.000000
29 47554424832.000000 -51228024832.000000 -10000000.000000 3.104783 -0.000000
29 47594418176.000000 -51228024832.000000 -10000000.000000 3.290470 -0.000000
29 47688421376.000000 -51228024832.000000 -10000000.000000 3.881463 -0.000000
29 47521988608.000000 -51228024832.000000 -10000000.000000 3.535733 -0.000000
30 47668719616.000000 -51228024832.000000 -10000000.000000 3.606589 -0.000000
30 47521366016.000000 -51228024832.000000 -10000000.000000 2.992441 -0.000000
30 47596789760.000000 -51228024832.000000 -10000000.000000 3.094896 -0.000000
30 47653703680.000000 -51228024832.000000 -10000000.000000 3.755451 -0.000000
30 47622246400.000000 -51228024832.000000 -10000000.000000 3.695519 -0.000000
31 47616180224.000000 -51228024832.000000 -10000000.000000 3.440565 -0.000000
31 47537270784.000000 -51228024832.000000 -10000000.000000 3.045061 -0.000000
31 47677169664.000000 -51228024832.000000 -10000000.000000 3.089405 -0.000000
31 47630192640.000000 -51228024832.000000 -10000000.000000 3.799905 -0.000000
31 47502077952.000000 -51228024832.000000 -10000000.000000 3.556131 -0.000000
32 47645433856.000000 -51228024832.000000 -10000000.000000 3.591906 -0.000000
32 47540604928.000000 -51228024832.000000 -10000000.000000 3.150211 -0.000000
32 47619268608.000000 -51228024832.000000 -10000000.000000 3.570726 -0.000000
32 47622414336.000000 -51228024832.000000 -10000000.000000 4.161596 -0.000000
32 47458185216.000000 -51228024832.000000 -10000000.000000 3.626296 -0.000000
33 47634132992.000000 -51228024832.000000 -10000000.000000 3.855803 -0.000000
33 47471386624.000000 -51228024832.000000 -10000000.000000 3.552245 -0.000000
33 47564926976.000000 -51228024832.000000 -10000000.000000 3.548888 -0.000000
33 47712116736.000000 -51228024832.000000 -10000000.000000 4.169855 -0.000000
33 47532724224.000000 -51228024832.000000 -10000000.000000 3.840192 -0.000000
34 47688548352.000000 -51228024832.000000 -10000000.000000 3.579668 -0.000000
34 47485095936.000000 -51228024832.000000 -10000000.000000 3.542159 -0.000000
34 47611383808.000000 -51228024832.000000 -10000000.000000 3.507443 -0.000000
34 47663210496.000000 -51228024832.000000 -10000000.000000 4.042176 -0.000000
34 47590436864.000000 -51228024832.000000 -10000000.000000 3.746572 -0.000000
35 47638724608.000000 -51228024832.000000 -10000000.000000 3.994942 -0.000000
35 47533637632.000000 -51228024832.000000 -10000000.000000 3.671205 -0.000000
35 47574560768.000000 -51228024832.000000 -10000000.000000 3.423283 -0.000000
35 47721574400.000000 -51228024832.000000 -10000000.000000 4.372427 -0.000000
35 47408226304.000000 -51228024832.000000 -10000000.000000 3.573106 -0.000000
36 47658590208.000000 -51228024832.000000 -10000000.000000 3.848461 -0.000000
36 47500951552.000000 -51228024832.000000 -10000000.000000 3.748952 -0.000000
36 47595098112.000000 -51228024832.000000 -10000000.000000 3.303986 -0.000000
36 47651188736.000000 -51228024832.000000 -10000000.000000 4.000539 -0.000000
36 47440281600.000000 -51228024832.000000 -10000000.000000 3.594253 -0.000000
37 47647203328.000000 -51228024832.000000 -10000000.000000 3.576347 -0.000000
37 47521927168.000000 -51228024832.000000 -10000000.000000 3.868084 -0.000000
37 47565701120.000000 -51228024832.000000 -10000000.000000 3.468273 -0.000000
37 47632699392.000000 -51228024832.000000 -10000000.000000 4.180458 -0.000000
37 47432134656.000000 -51228024832.000000 -10000000.000000 3.612306 -0.000000
38 47682834432.000000 -51228024832.000000 -10000000.000000 3.720454 -0.000000
38 47486992384.000000 -51228024832.000000 -10000000.000000 3.598564 -0.000000
38 47550066688.000000 -51228024832.000000 -10000000.000000 3.480632 -0.000000
38 47704313856.000000 -51228024832.000000 -10000000.000000 4.803759 -0.000000
38 47517151232.000000 -51228024832.000000 -10000000.000000 3.552491 -0.000000
39 47691264000.000000 -51228024832.000000 -10000000.000000 3.961201 -0.000000
39 47489589248.000000 -51228024832.000000 -10000000.000000 3.817598 -0.000000
39 47558057984.000000 -51228024832.000000 -10000000.000000 3.508518 -0.000000
39 47715307520.000000 -51228024832.000000 -10000000.000000 4.186472 -0.000000
39 47428161536.000000 -51228024832.000000 -10000000.000000 3.445611 -0.000000
40 47680593920.000000 -51228024832.000000 -10000000.000000 3.813314 -0.000000
40 47521755136.000000 -51228024832.000000 -10000000.000000 3.830906 -0.000000
40 47536271360.000000 -51228024832.000000 -10000000.000000 3.677843 -0.000000
40 47620284416.000000 -51228024832.000000 -10000000.000000 4.266003 -0.000000
40 47402897408.000000 -51228024832.000000 -10000000.000000 3.578181 -0.000000
41 47569133568.000000 -51228024832.000000 -10000000.000000 3.894940 -0.000000
41 47509426176.000000 -51228024832.000000 -10000000.000000 3.921390 -0.000000
41 47531438080.000000 -51228024832.000000 -10000000.000000 3.451306 -0.000000
41 47660355584.000000 -51228024832.000000 -10000000.000000 4.229390 -0.000000
41 47449366528.000000 -51228024832.000000 -10000000.000000 3.456636 -0.000000
42 47656357888.000000 -51228024832.000000 -10000000.000000 4.068881 -0.000000
42 47540752384.000000 -51228024832.000000 -10000000.000000 3.950991 -0.000000
42 47506255872.000000 -51228024832.000000 -10000000.000000 3.615901 -0.000000
42 47608696832.000000 -51228024832.000000 -10000000.000000 4.388884 -0.000000
42 47448395776.000000 -51228024832.000000 -10000000.000000 3.667524 -0.000000
43 47628820480.000000 -51228024832.000000 -10000000.000000 3.408014 -0.000000
43 47538765824.000000 -51228024832.000000 -10000000.000000 3.971020 -0.000000
43 47517159424.000000 -51228024832.000000 -10000000.000000 3.260630 -0.000000
43 47625392128.000000 -51228024832.000000 -10000000.000000 4.462008 -0.000000
43 47416406016.000000 -51228024832.000000 -10000000.000000 3.621051 -0.000000
44 47617949696.000000 -51228024832.000000 -10000000.000000 3.718374 -0.000000
44 47506264064.000000 -51228024832.000000 -10000000.000000 4.214644 -0.000000
44 47511552000.000000 -51228024832.000000 -10000000.000000 3.425227 -0.000000
44 47661658112.000000 -51228024832.000000 -10000000.000000 4.373295 -0.000000
44 47383687168.000000 -51228024832.000000 -10000000.000000 3.737227 -0.000000
45 47616614400.000000 -51228024832.000000 -10000000.000000 3.753799 -0.000000
45 47609110528.000000 -51228024832.000000 -10000000.000000 4.295245 -0.000000
45 47511945216.000000 -51228024832.000000 -10000000.000000 3.774724 -0.000000
45 47666585600.000000 -51228024832.000000 -10000000.000000 4.708581 -0.000000
45 47408156672.000000 -51228024832.000000 -10000000.000000 3.763678 -0.000000
46 47590338560.000000 -51228024832.000000 -10000000.000000 3.984783 -0.000000
46 47478681600.000000 -51228024832.000000 -10000000.000000 4.345768 -0.000000
46 47540203520.000000 -51228024832.000000 -10000000.000000 3.551058 -0.000000
46 47628320768.000000 -51228024832.000000 -10000000.000000 4.233047 -0.000000
46 47424446464.000000 -51228024832.000000 -10000000.000000 3.534253 -0.000000
47 47573098496.000000 -51228024832.000000 -10000000.000000 3.851105 -0.000000
47 47478550528.000000 -51228024832.000000 -10000000.000000 4.036191 -0.000000
47 47513333760.000000 -51228024832.000000 -10000000.000000 3.698232 -0.000000
47 47591792640.000000 -51228024832.000000 -10000000.000000 4.413435 -0.000000
47 47438249984.000000 -51228024832.000000 -10000000.000000 3.696308 -0.000000
48 47581454336.000000 -51228024832.000000 -10000000.000000 4.215186 -0.000000
48 47444119552.000000 -51228024832.000000 -10000000.000000 3.907039 -0.000000
48 47504424960.000000 -51228024832.000000 -10000000.000000 3.603680 -0.000000
48 47542304768.000000 -51228024832.000000 -10000000.000000 4.407670 -0.000000
48 47352397824.000000 -51228024832.000000 -10000000.000000 3.711164 -0.000000
49 47546552320.000000 -51228024832.000000 -10000000.000000 4.024151 -0.000000
49 47472050176.000000 -51228024832.000000 -10000000.000000 4.066850 -0.000000
49 47493099520.000000 -51228024832.000000 -10000000.000000 3.791480 -0.000000
49 47606538240.000000 -51228024832.000000 -10000000.000000 4.293598 -0.000000
49 47382671360.000000 -51228024832.000000 -10000000.000000 3.663041 -0.000000
50 47604977664.000000 -51228024832.000000 -10000000.000000 4.119790 -0.000000
50 47416737792.000000 -51228024832.000000 -10000000.000000 4.091643 -0.000000
50 47504830464.000000 -51228024832.000000 -10000000.000000 3.747612 -0.000000
50 47649857536.000000 -51228024832.000000 -10000000.000000 4.261483 -0.000000
50 47394807808.000000 -51228024832.000000 -10000000.000000 4.119714 -0.000000
51 47552172032.000000 -51228024832.000000 -10000000.000000 4.093891 -0.000000
51 47393513472.000000 -51228024832.000000 -10000000.000000 4.287577 -0.000000
51 47524851712.000000 -51228024832.000000 -10000000.000000 3.820908 -0.000000
51 47590490112.000000 -51228024832.000000 -10000000.000000 4.035376 -0.000000
51 47403319296.000000 -51228024832.000000 -10000000.000000 3.792340 -0.000000
52 47514042368.000000 -51228024832.000000 -10000000.000000 4.017345 -0.000000
52 47401709568.000000 -51228024832.000000 -10000000.000000 4.050371 -0.000000
52 47503499264.000000 -51228024832.000000 -10000000.000000 3.810209 -0.000000
52 47535988736.000000 -51228024832.000000 -10000000.000000 4.268039 -0.000000
52 47381155840.000000 -51228024832.000000 -10000000.000000 3.538756 -0.000000
53 47481192448.000000 -51228024832.000000 -10000000.000000 4.103904 -0.000000
53 47415508992.000000 -51228024832.000000 -10000000.000000 4.101371 -0.000000
53 47504146432.000000 -51228024832.000000 -10000000.000000 3.920877 -0.000000
53 47601844224.000000 -51228024832.000000 -10000000.000000 4.170234 -0.000000
53 47414915072.000000 -51228024832.000000 -10000000.000000 3.792218 -0.000000
54 47489384448.000000 -51228024832.000000 -10000000.000000 3.987711 -0.000000
54 47394099200.000000 -51228024832.000000 -10000000.000000 3.985636 -0.000000
54 47505231872.000000 -51228024832.000000 -10000000.000000 3.793885 -0.000000
54 47605137408.000000 -51228024832.000000 -10000000.000000 4.338475 -0.000000
54 47389454336.000000 -51228024832.000000 -10000000.000000 3.843254 -0.000000
55 47471374336.000000 -51228024832.000000 -10000000.000000 4.234802 -0.000000
55 47400071168.000000 -51228024832.000000 -10000000.000000 4.229518 -0.000000
55 47498575872.000000 -51228024832.000000 -10000000.000000 3.822145 -0.000000
55 47557582848.000000 -51228024832.000000 -10000000.000000 4.302888 -0.000000
55 47353802752.000000 -51228024832.000000 -10000000.000000 3.809051 -0.000000
56 47503028224.000000 -51228024832.000000 -10000000.000000 4.149004 -0.000000
56 47434346496.000000 -51228024832.000000 -10000000.000000 4.392841 -0.000000
56 47491551232.000000 -51228024832.000000 -10000000.000000 3.753798 -0.000000
56 47599878144.000000 -51228024832.000000 -10000000.000000 4.089560 -0.000000
56 47343140864.000000 -51228024832.000000 -10000000.000000 3.951036 -0.000000
57 47493230592.000000 -51228024832.000000 -10000000.000000 4.191898 -0.000000
57 47454134272.000000 -51228024832.000000 -10000000.000000 4.470781 -0.000000
57 47497240576.000000 -51228024832.000000 -10000000.000000 3.950227 -0.000000
57 47594565632.000000 -51228024832.000000 -10000000.000000 4.383292 -0.000000
57 47355174912.000000 -51228024832.000000 -10000000.000000 4.095823 -0.000000
58 47571025920.000000 -51228024832.000000 -10000000.000000 4.288052 -0.000000
58 47451156480.000000 -51228024832.000000 -10000000.000000 4.370989 -0.000000
58 47490007040.000000 -51228024832.000000 -10000000.000000 3.935512 -0.000000
58 47552749568.000000 -51228024832.000000 -10000000.000000 4.400229 -0.000000
58 47354929152.000000 -51228024832.000000 -10000000.000000 4.116104 -0.000000
59 47575957504.000000 -51228024832.000000 -10000000.000000 4.351650 -0.000000
59 47473356800.000000 -51228024832.000000 -10000000.000000 4.339548 -0.000000
59 47487496192.000000 -51228024832.000000 -10000000.000000 3.893879 -0.000000
59 47610359808.000000 -51228024832.000000 -10000000.000000 4.445200 -0.000000
59 47379726336.000000 -51228024832.000000 -10000000.000000 3.949760 -0.000000
60 47492476928.000000 -51228024832.000000 -10000000.000000 4.229562 -0.000000
60 47398301696.000000 -51228024832.000000 -10000000.000000 4.595043 -0.000000
60 47490002944.000000 -51228024832.000000 -10000000.000000 4.162333 -0.000000
60 47576371200.000000 -51228024832.000000 -10000000.000000 4.549572 -0.000000
60 47323459584.000000 -51228024832.000000 -10000000.000000 4.040981 -0.000000
61 47587971072.000000 -51228024832.000000 -10000000.000000 4.320486 -0.000000
61 47448645632.000000 -51228024832.000000 -10000000.000000 4.505492 -0.000000
61 47493042176.000000 -51228024832.000000 -10000000.000000 4.081937 -0.000000
61 47550861312.000000 -51228024832.000000 -10000000.000000 4.736339 -0.000000
61 47370412032.000000 -51228024832.000000 -10000000.000000 3.930728 -0.000000
62 47525597184.000000 -51228024832.000000 -10000000.000000 4.239978 -0.000000
62 47406923776.000000 -51228024832.000000 -10000000.000000 4.552364 -0.000000
62 47488892928.000000 -51228024832.000000 -10000000.000000 3.935094 -0.000000
62 47529832448.000000 -51228024832.000000 -10000000.000000 4.741749 -0.000000
62 47309451264.000000 -51228024832.000000 -10000000.000000 3.848351 -0.000000
63 47548702720.000000 -51228024832.000000 -10000000.000000 4.193852 -0.000000
63 47412764672.000000 -51228024832.000000 -10000000.000000 4.369230 -0.000000
63 47493681152.000000 -51228024832.000000 -10000000.000000 4.015889 -0.000000
63 47580782592.000000 -51228024832.000000 -10000000.000000 4.346855 -0.000000
63 47361581056.000000 -51228024832.000000 -10000000.000000 3.797698 -0.000000
64 47527059456.000000 -51228024832.000000 -10000000.000000 4.193402 -0.000000
64 47414071296.000000 -51228024832.000000 -10000000.000000 4.358737 -0.000000
64 47493382144.000000 -51228024832.000000 -10000000.000000 3.746106 -0.000000
64 47548911616.000000 -51228024832.000000 -10000000.000000 4.242308 -0.000000
64 47343181824.000000 -51228024832.000000 -10000000.000000 3.977899 -0.000000
65 47588728832.000000 -51228024832.000000 -10000000.000000 4.081221 -0.000000
65 47416528896.000000 -51228024832.000000 -10000000.000000 4.418510 -0.000000
65 47500152832.000000 -51228024832.000000 -10000000.000000 3.834157 -0.000000
65 47524569088.000000 -51228024832.000000 -10000000.000000 4.096323 -0.000000
65 47334633472.000000 -51228024832.000000 -10000000.000000 3.729344 -0.000000
66 47539060736.000000 -51228024832.000000 -10000000.000000 4.081658 -0.000000
66 47462301696.000000 -51228024832.000000 -10000000.000000 4.230855 -0.000000
66 47497146368.000000 -51228024832.000000 -10000000.000000 3.742580 -0.000000
66 47547158528.000000 -51228024832.000000 -10000000.000000 4.097874 -0.000000
66 47369555968.000000 -51228024832.000000 -10000000.000000 3.788679 -0.000000
67 47473086464.000000 -51228024832.000000 -10000000.000000 4.144439 -0.000000
67 47410184192.000000 -51228024832.000000 -10000000.000000 4.456811 -0.000000
67 47501209600.000000 -51228024832.000000 -10000000.000000 3.661148 -0.000000
67 47539474432.000000 -51228024832.000000 -10000000.000000 4.241333 -0.000000
67 47346728960.000000 -51228024832.000000 -10000000.000000 3.597030 -0.000000
68 47555018752.000000 -51228024832.000000 -10000000.000000 4.086164 -0.000000
68 47427579904.000000 -51228024832.000000 -10000000.000000 4.159129 -0.000000
68 47495122944.000000 -51228024832.000000 -10000000.000000 3.750169 -0.000000
68 47485640704.000000 -51228024832.000000 -10000000.000000 4.092786 -0.000000
68 47337385984.000000 -51228024832.000000 -10000000.000000 3.762044 -0.000000
69 47489495040.000000 -51228024832.000000 -10000000.000000 4.038197 -0.000000
69 47396229120.000000 -51228024832.000000 -10000000.000000 4.462836 -0.000000
69 47487496192.000000 -51228024832.000000 -10000000.000000 3.770857 -0.000000
69 47478431744.000000 -51228024832.000000 -10000000.000000 4.205261 -0.000000
69 47308201984.000000 -51228024832.000000 -10000000.000000 3.777980 -0.000000
70 47514673152.000000 -51228024832.000000 -10000000.000000 4.105403 -0.000000
70 47419744256.000000 -51228024832.000000 -10000000.000000 4.348475 -0.000000
70 47482847232.000000 -51228024832.000000 -10000000.000000 3.867773 -0.000000
70 47487184896.000000 -51228024832.000000 -10000000.000000 4.134442 -0.000000
70 47325339648.000000 -51228024832.000000 -10000000.000000 3.789334 -0.000000
71 47479070720.000000 -51228024832.000000 -10000000.000000 4.033458 -0.000000
71 47392292864.000000 -51228024832.000000 -10000000.000000 4.432802 -0.000000
71 47483965440.000000 -51228024832.000000 -10000000.000000 3.926047 -0.000000
71 47504752640.000000 -51228024832.000000 -10000000.000000 4.215288 -0.000000
71 47319924736.000000 -51228024832.000000 -10000000.000000 3.907117 -0.000000
72 47486001152.000000 -51228024832.000000 -10000000.000000 4.321106 -0.000000
72 47396728832.000000 -51228024832.000000 -10000000.000000 4.437900 -0.000000
72 47485587456.000000 -51228024832.000000 -10000000.000000 3.896707 -0.000000
72 47454146560.000000 -51228024832.000000 -10000000.000000 4.114789 -0.000000
72 47322943488.000000 -51228024832.000000 -10000000.000000 3.790882 -0.000000
73 47496597504.000000 -51228024832.000000 -10000000.000000 4.112199 -0.000000
73 47403720704.000000 -51228024832.000000 -10000000.000000 4.234526 -0.000000
73 47481171968.000000 -51228024832.000000 -10000000.000000 3.892390 -0.000000
73 47479730176.000000 -51228024832.000000 -10000000.000000 4.067131 -0.000000
73 47304208384.000000 -51228024832.000000 -10000000.000000 3.848518 -0.000000
74 47571255296.000000 -51228024832.000000 -10000000.000000 4.242764 -0.000000
74 47405146112.000000 -51228024832.000000 -10000000.000000 4.192010 -0.000000
74 47482322944.000000 -51228024832.000000 -10000000.000000 3.867754 -0.000000
74 47467941888.000000 -51228024832.000000 -10000000.000000 4.139275 -0.000000
74 47317962752.000000 -51228024832.000000 -10000000.000000 3.930696 -0.000000
75 47523147776.000000 -51228024832.000000 -10000000.000000 4.298969 -0.000000
75 47399628800.000000 -51228024832.000000 -10000000.000000 4.304866 -0.000000
75 47489679360.000000 -51228024832.000000 -10000000.000000 3.855226 -0.000000
75 47445209088.000000 -51228024832.000000 -10000000.000000 4.030839 -0.000000
75 47312424960.000000 -51228024832.000000 -10000000.000000 3.859111 -0.000000
76 47502376960.000000 -51228024832.000000 -10000000.000000 4.316357 -0.000000
76 47417290752.000000 -51228024832.000000 -10000000.000000 4.142595 -0.000000
76 47484661760.000000 -51228024832.000000 -10000000.000000 3.940557 -0.000000
76 47437754368.000000 -51228024832.000000 -10000000.000000 4.301664 -0.000000
76 47323967488.000000 -51228024832.000000 -10000000.000000 3.880406 -0.000000
77 47520063488.000000 -51228024832.000000 -10000000.000000 4.327106 -0.000000
77 47438319616.000000 -51228024832.000000 -10000000.000000 4.149717 -0.000000
77 47484243968.000000 -51228024832.000000 -10000000.000000 3.907942 -0.000000
77 47479595008.000000 -51228024832.000000 -10000000.000000 4.132643 -0.000000
77 47312039936.000000 -51228024832.000000 -10000000.000000 3.937075 -0.000000
78 47549546496.000000 -51228024832.000000 -10000000.000000 4.212237 -0.000000
78 47382904832.000000 -51228024832.000000 -10000000.000000 4.300809 -0.000000
78 47481679872.000000 -51228024832.000000 -10000000.000000 3.970860 -0.000000
78 47464054784.000000 -51228024832.000000 -10000000.000000 4.243217 -0.000000
78 47344922624.000000 -51228024832.000000 -10000000.000000 3.839838 -0.000000
79 47517487104.000000 -51228024832.000000 -10000000.000000 4.353834 -0.000000
79 47392178176.000000 -51228024832.000000 -10000000.000000 4.315738 -0.000000
79 47475056640.000000 -51228024832.000000 -10000000.000000 3.952692 -0.000000
79 47415132160.000000 -51228024832.000000 -10000000.000000 4.126060 -0.000000
79 47304679424.000000 -51228024832.000000 -10000000.000000 3.945459 -0.000000


==> images/diversity/AMessageForDiversity/memberData.csv <==
member metric degree depth entropy diversity clearence alignment wall_length
-1 -15.984971 1.246061 3.387879 0.884482 0.000000 -16.421574 -0.000000 0.000000
0 -7.110538 1.621818 2.739394 0.780378 4.306759 -8.143038 -0.000000 0.000000
1 -6.844374 1.781818 2.593939 0.798964 4.141831 -8.128186 -0.000000 0.000000
2 -7.030023 1.587273 2.484848 0.749552 3.964048 -8.124424 -0.000000 0.000000
3 -6.913230 1.704242 2.557576 0.790438 4.129594 -8.129124 -0.000000 0.000000
4 -6.670575 1.953333 2.466667 0.739438 3.825123 -8.130013 -0.000000 0.000000


==> images/visGraph1-1.csv <==
818.000000,821.000000,826.000000,828.000000,830.000000,833.000000,835.000000,836.000000,837.000000,842.000000,825.000000,781.000000,735.000000,690.000000,664.000000,646.000000,635.000000,627.000000,624.000000,622.000000,619.000000,624.000000,627.000000,635.000000,646.000000,664.000000,690.000000,737.000000,781.000000,826.000000,842.000000,837.000000,836.000000,835.000000,833.000000,830.000000,828.000000,822.000000,821.000000,818.000000
814.000000,817.000000,818.000000,820.000000,824.000000,828.000000,830.000000,834.000000,835.000000,839.000000,818.000000,771.000000,720.000000,673.000000,648.000000,633.000000,623.000000,617.000000,611.000000,611.000000,611.000000,614.000000,617.000000,623.000000,633.000000,648.000000,673.000000,721.000000,771.000000,819.000000,839.000000,835.000000,834.000000,830.000000,828.000000,824.000000,817.000000,819.000000,817.000000,815.000000
808.000000,808.000000,812.000000,816.000000,819.000000,822.000000,824.000000,828.000000,830.000000,836.000000,811.000000,755.000000,694.000000,655.000000,635.000000,620.000000,612.000000,606.000000,603.000000,601.000000,601.000000,603.000000,605.000000,612.000000,620.000000,635.000000,655.000000,698.000000,754.000000,810.000000,834.000000,830.000000,828.000000,824.000000,822.000000,816.000000,816.000000,812.000000,808.000000,808.000000
800.000000,802.000000,806.000000,808.000000,813.000000,818.000000,821.000000,825.000000,826.000000,830.000000,802.000000,740.000000,675.000000,640.000000,621.000000,609.000000,602.000000,595.000000,592.000000,592.000000,592.000000,593.000000,595.000000,600.000000,609.000000,621.000000,641.000000,677.000000,740.000000,802.000000,830.000000,826.000000,825.000000,821.000000,813.000000,813.000000,808.000000,806.000000,802.000000,800.000000
789.000000,791.000000,795.000000,801.000000,806.000000,808.000000,814.000000,819.000000,820.000000,826.000000,792.000000,718.000000,652.000000,622.000000,607.000000,596.000000,589.000000,586.000000,585.000000,581.000000,581.000000,585.000000,586.000000,589.000000,597.000000,607.000000,622.000000,653.000000,718.000000,793.000000,826.000000,820.000000,819.000000,812.000000,807.000000,806.000000,800.000000,795.000000,792.000000,789.000000
776.000000,779.000000,783.000000,788.000000,792.000000,799.000000,803.000000,810.000000,815.000000,821.000000,778.000000,683.000000,628.000000,604.000000,591.000000,583.000000,577.000000,575.000000,573.000000,573.000000,573.000000,573.000000,575.000000,577.000000,583.000000,589.000000,605.000000,630.000000,681.000000,778.000000,821.000000,815.000000,806.000000,804.000000,798.000000,792.000000,787.000000,782.000000,779.000000,776.000000
763.000000,764.000000,767.000000,771.000000,776.000000,782.000000,790.000000,797.000000,803.000000,812.000000,759.000000,648.000000,605.000000,584.000000,576.000000,570.000000,565.000000,564.000000,562.000000,561.000000,561.000000,562.000000,564.000000,565.000000,570.000000,576.000000,590.000000,606.000000,647.000000,760.000000,812.000000,801.000000,797.000000,790.000000,782.000000,776.000000,771.000000,767.000000,764.000000,763.000000
751.000000,752.000000,752.000000,755.000000,757.000000,762.000000,769.000000,778.000000,790.000000,802.000000,721.000000,611.000000,579.000000,569.000000,562.000000,557.000000,555.000000,552.000000,552.000000,551.000000,551.000000,552.000000,552.000000,555.000000,557.000000,562.000000,569.000000,582.000000,609.000000,726.000000,799.000000,790.000000,779.000000,769.000000,763.000000,757.000000,755.000000,753.000000,752.000000,751.000000
738.000000,739.000000,738.000000,738.000000,740.000000,742.000000,744.000000,753.000000,761.000000,778.000000,654.000000,575.000000,562.000000,554.000000,550.000000,546.000000,545.000000,544.000000,542.000000,541.000000,542.000000,542.000000,544.000000,545.000000,546.000000,550.000000,554.000000,562.000000,573.000000,650.000000,778.000000,759.000000,752.000000,744.000000,741.000000,740.000000,738.000000,738.000000,739.000000,738.000000
726.000000,725.000000,723.000000,721.000000,720.000000,719.000000,717.000000,718.000000,719.000000,723.000000,484.000000,509.000000,536.000000,533.000000,532.000000,531.000000,530.000000,529.000000,528.000000,527.000000,527.000000,528.000000,529.000000,530.000000,531.000000,532.000000,533.000000,536.000000,506.000000,492.000000,723.000000,719.000000,718.000000,717.000000,719.000000,720.000000,721.000000,723.000000,725.000000,726.000000
702.000000,695.000000,688.000000,681.000000,672.000000,660.000000,643.000000,613.000000,557.000000,444.000000,0.000000,0.000000,462.000000,504.000000,513.000000,517.000000,518.000000,518.000000,518.000000,518.000000,518.000000,518.000000,518.000000,518.000000,517.000000,513.000000,501.000000,452.000000,0.000000,0.000000,444.000000,557.000000,613.000000,642.000000,660.000000,672.000000,682.000000,689.000000,695.000000,702.000000
653.000000,643.000000,627.000000,613.000000,591.000000,557.000000,524.000000,488.000000,457.000000,414.000000,0.000000,0.000000,418.000000,455.000000,476.000000,488.000000,494.000000,498.000000,500.000000,501.000000,501.000000,499.000000,498.000000,494.000000,487.000000,476.000000,445.000000,416.000000,0.000000,0.000000,415.000000,458.000000,488.000000,524.000000,558.000000,591.000000,613.000000,627.000000,643.000000,653.000000
607.000000,591.000000,566.000000,547.000000,523.000000,500.000000,477.000000,451.000000,434.000000,408.000000,0.000000,0.000000,406.000000,426.000000,440.000000,461.000000,471.000000,476.000000,480.000000,481.000000,481.000000,480.000000,476.000000,471.000000,461.000000,440.000000,424.000000,404.000000,0.000000,0.000000,409.000000,434.000000,455.000000,478.000000,500.000000,523.000000,547.000000,566.000000,591.000000,607.000000
562.000000,545.000000,527.000000,512.000000,494.000000,476.000000,457.000000,441.000000,426.000000,405.000000,0.000000,0.000000,398.000000,411.000000,424.000000,434.000000,449.000000,456.000000,461.000000,463.000000,463.000000,461.000000,456.000000,449.000000,432.000000,424.000000,410.000000,397.000000,0.000000,0.000000,406.000000,426.000000,441.000000,456.000000,476.000000,494.000000,512.000000,528.000000,545.000000,562.000000
536.000000,521.000000,509.000000,492.000000,479.000000,464.000000,448.000000,434.000000,422.000000,404.000000,0.000000,0.000000,393.000000,403.000000,412.000000,419.000000,430.000000,438.000000,443.000000,447.000000,448.000000,443.000000,439.000000,429.000000,419.000000,410.000000,401.000000,392.000000,0.000000,0.000000,405.000000,422.000000,435.000000,449.000000,468.000000,479.000000,492.000000,509.000000,521.000000,536.000000
519.000000,506.000000,493.000000,481.000000,470.000000,455.000000,442.000000,429.000000,418.000000,403.000000,0.000000,0.000000,386.000000,394.000000,401.000000,406.000000,413.000000,424.000000,426.000000,428.000000,429.000000,425.000000,418.000000,413.000000,406.000000,401.000000,393.000000,386.000000,0.000000,0.000000,404.000000,418.000000,430.000000,443.000000,455.000000,469.000000,481.000000,493.000000,506.000000,519.000000
508.000000,495.000000,485.000000,475.000000,461.000000,450.000000,437.000000,427.000000,417.000000,402.000000,0.000000,0.000000,381.000000,387.000000,391.000000,397.000000,402.000000,405.000000,412.000000,411.000000,411.000000,404.000000,405.000000,402.000000,397.000000,391.000000,386.000000,381.000000,0.000000,0.000000,403.000000,417.000000,428.000000,438.000000,451.000000,461.000000,478.000000,486.000000,496.000000,508.000000
499.000000,489.000000,475.000000,466.000000,457.000000,446.000000,436.000000,424.000000,415.000000,401.000000,0.000000,0.000000,374.000000,382.000000,384.000000,387.000000,388.000000,391.000000,392.000000,390.000000,389.000000,392.000000,391.000000,388.000000,387.000000,384.000000,380.000000,373.000000,0.000000,0.000000,402.000000,416.000000,426.000000,436.000000,446.000000,457.000000,466.000000,477.000000,489.000000,499.000000
496.000000,483.000000,475.000000,464.000000,456.000000,444.000000,434.000000,424.000000,414.000000,400.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,401.000000,414.000000,425.000000,434.000000,444.000000,456.000000,464.000000,475.000000,481.000000,496.000000
491.000000,483.000000,473.000000,463.000000,452.000000,445.000000,433.000000,423.000000,413.000000,399.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,400.000000,414.000000,424.000000,433.000000,445.000000,452.000000,463.000000,473.000000,483.000000,493.000000
491.000000,483.000000,473.000000,464.000000,453.000000,445.000000,433.000000,423.000000,414.000000,399.000000,0.000000,0.000000,396.000000,399.000000,402.000000,403.000000,404.000000,402.000000,399.000000,402.000000,403.000000,402.000000,404.000000,404.000000,403.000000,402.000000,398.000000,395.000000,0.000000,0.000000,400.000000,414.000000,424.000000,434.000000,445.000000,453.000000,464.000000,475.000000,484.000000,497.000000
496.000000,486.000000,475.000000,465.000000,457.000000,445.000000,434.000000,424.000000,414.000000,400.000000,0.000000,0.000000,402.000000,406.000000,409.000000,411.000000,411.000000,413.000000,412.000000,415.000000,414.000000,413.000000,415.000000,411.000000,411.000000,409.000000,405.000000,401.000000,0.000000,0.000000,401.000000,414.000000,425.000000,435.000000,445.000000,457.000000,465.000000,476.000000,491.000000,497.000000
499.000000,489.000000,476.000000,467.000000,458.000000,447.000000,436.000000,424.000000,416.000000,401.000000,0.000000,0.000000,406.000000,414.000000,418.000000,420.000000,422.000000,423.000000,424.000000,424.000000,427.000000,425.000000,425.000000,421.000000,420.000000,417.000000,413.000000,405.000000,0.000000,0.000000,402.000000,416.000000,426.000000,437.000000,447.000000,458.000000,467.000000,483.000000,490.000000,500.000000
507.000000,495.000000,484.000000,472.000000,461.000000,449.000000,437.000000,427.000000,417.000000,402.000000,0.000000,0.000000,413.000000,419.000000,423.000000,429.000000,432.000000,435.000000,438.000000,442.000000,443.000000,436.000000,437.000000,432.000000,429.000000,423.000000,418.000000,412.000000,0.000000,0.000000,403.000000,417.000000,428.000000,438.000000,450.000000,461.000000,479.000000,486.000000,495.000000,508.000000
518.000000,505.000000,492.000000,481.000000,469.000000,455.000000,442.000000,429.000000,418.000000,403.000000,0.000000,0.000000,418.000000,426.000000,433.000000,438.000000,444.000000,453.000000,456.000000,459.000000,460.000000,457.000000,456.000000,444.000000,438.000000,433.000000,425.000000,417.000000,0.000000,0.000000,404.000000,418.000000,430.000000,443.000000,455.000000,472.000000,481.000000,493.000000,506.000000,519.000000
536.000000,520.000000,507.000000,493.000000,479.000000,461.000000,448.000000,434.000000,422.000000,404.000000,0.000000,0.000000,425.000000,435.000000,442.000000,451.000000,461.000000,471.000000,476.000000,479.000000,479.000000,475.000000,471.000000,463.000000,451.000000,442.000000,433.000000,425.000000,0.000000,0.000000,405.000000,422.000000,435.000000,449.000000,467.000000,479.000000,493.000000,508.000000,521.000000,536.000000
562.000000,545.000000,528.000000,513.000000,494.000000,478.000000,462.000000,441.000000,426.000000,405.000000,0.000000,0.000000,430.000000,443.000000,457.000000,472.000000,482.000000,491.000000,494.000000,496.000000,496.000000,494.000000,491.000000,482.000000,472.000000,457.000000,442.000000,429.000000,0.000000,0.000000,406.000000,426.000000,442.000000,465.000000,478.000000,494.000000,513.000000,529.000000,546.000000,563.000000
609.000000,593.000000,570.000000,549.000000,525.000000,502.000000,478.000000,454.000000,434.000000,408.000000,0.000000,0.000000,438.000000,458.000000,478.000000,494.000000,504.000000,510.000000,514.000000,515.000000,515.000000,513.000000,510.000000,504.000000,494.000000,479.000000,456.000000,437.000000,0.000000,0.000000,409.000000,434.000000,461.000000,479.000000,502.000000,525.000000,549.000000,571.000000,593.000000,609.000000
653.000000,643.000000,627.000000,613.000000,592.000000,557.000000,524.000000,488.000000,454.000000,414.000000,0.000000,0.000000,450.000000,486.000000,508.000000,521.000000,526.000000,530.000000,532.000000,533.000000,533.000000,532.000000,530.000000,526.000000,519.000000,508.000000,477.000000,448.000000,0.000000,0.000000,415.000000,458.000000,488.000000,524.000000,557.000000,591.000000,613.000000,627.000000,643.000000,654.000000
703.000000,696.000000,689.000000,681.000000,674.000000,662.000000,646.000000,618.000000,558.000000,452.000000,0.000000,0.000000,494.000000,537.000000,546.000000,550.000000,552.000000,552.000000,552.000000,552.000000,552.000000,552.000000,552.000000,552.000000,550.000000,546.000000,536.000000,493.000000,0.000000,0.000000,454.000000,558.000000,618.000000,646.000000,662.000000,674.000000,683.000000,690.000000,696.000000,703.000000
727.000000,726.000000,724.000000,722.000000,721.000000,720.000000,718.000000,719.000000,720.000000,724.000000,485.000000,529.000000,569.000000,566.000000,565.000000,564.000000,563.000000,562.000000,561.000000,560.000000,560.000000,561.000000,562.000000,563.000000,564.000000,565.000000,566.000000,569.000000,526.000000,494.000000,724.000000,720.000000,719.000000,718.000000,720.000000,721.000000,722.000000,724.000000,726.000000,727.000000
738.000000,739.000000,738.000000,738.000000,740.000000,742.000000,744.000000,753.000000,761.000000,780.000000,672.000000,603.000000,594.000000,586.000000,582.000000,578.000000,577.000000,576.000000,574.000000,574.000000,574.000000,574.000000,576.000000,577.000000,578.000000,582.000000,586.000000,594.000000,603.000000,669.000000,780.000000,760.000000,753.000000,744.000000,742.000000,740.000000,738.000000,738.000000,739.000000,738.000000
751.000000,753.000000,753.000000,756.000000,759.000000,763.000000,770.000000,782.000000,797.000000,820.000000,744.000000,639.000000,615.000000,601.000000,595.000000,590.000000,588.000000,586.000000,585.000000,584.000000,584.000000,585.000000,586.000000,588.000000,590.000000,595.000000,602.000000,621.000000,639.000000,747.000000,818.000000,797.000000,783.000000,770.000000,763.000000,759.000000,756.000000,755.000000,753.000000,751.000000
763.000000,765.000000,768.000000,771.000000,776.000000,784.000000,795.000000,807.000000,815.000000,832.000000,781.000000,678.000000,638.000000,616.000000,609.000000,603.000000,598.000000,596.000000,594.000000,593.000000,594.000000,595.000000,597.000000,598.000000,603.000000,609.000000,625.000000,639.000000,677.000000,784.000000,832.000000,815.000000,807.000000,795.000000,783.000000,777.000000,772.000000,767.000000,765.000000,763.000000
776.000000,781.000000,783.000000,787.000000,794.000000,805.000000,814.000000,827.000000,833.000000,843.000000,805.000000,713.000000,660.000000,636.000000,628.000000,615.000000,611.000000,606.000000,604.000000,605.000000,605.000000,605.000000,607.000000,611.000000,615.000000,628.000000,638.000000,662.000000,712.000000,804.000000,843.000000,833.000000,826.000000,814.000000,804.000000,795.000000,788.000000,783.000000,779.000000,776.000000
788.000000,791.000000,798.000000,804.000000,812.000000,818.000000,826.000000,836.000000,841.000000,850.000000,819.000000,747.000000,683.000000,654.000000,639.000000,629.000000,621.000000,617.000000,616.000000,612.000000,613.000000,617.000000,618.000000,621.000000,633.000000,639.000000,654.000000,685.000000,746.000000,820.000000,850.000000,841.000000,836.000000,830.000000,818.000000,813.000000,804.000000,797.000000,790.000000,788.000000
800.000000,805.000000,812.000000,817.000000,823.000000,833.000000,837.000000,843.000000,848.000000,855.000000,831.000000,770.000000,707.000000,672.000000,652.000000,641.000000,638.000000,626.000000,624.000000,623.000000,624.000000,624.000000,627.000000,638.000000,641.000000,652.000000,673.000000,709.000000,769.000000,831.000000,855.000000,848.000000,843.000000,838.000000,832.000000,824.000000,817.000000,811.000000,804.000000,800.000000
812.000000,818.000000,822.000000,827.000000,831.000000,839.000000,843.000000,851.000000,854.000000,862.000000,840.000000,785.000000,726.000000,688.000000,669.000000,653.000000,646.000000,636.000000,635.000000,633.000000,635.000000,636.000000,643.000000,646.000000,653.000000,669.000000,689.000000,733.000000,784.000000,839.000000,860.000000,854.000000,851.000000,844.000000,839.000000,836.000000,827.000000,821.000000,817.000000,812.000000
821.000000,827.000000,830.000000,832.000000,840.000000,846.000000,850.000000,857.000000,859.000000,866.000000,847.000000,802.000000,751.000000,705.000000,681.000000,666.000000,656.000000,649.000000,641.000000,643.000000,644.000000,648.000000,650.000000,656.000000,666.000000,681.000000,706.000000,752.000000,801.000000,847.000000,866.000000,859.000000,857.000000,851.000000,846.000000,841.000000,830.000000,830.000000,826.000000,821.000000
828.000000,834.000000,842.000000,843.000000,847.000000,852.000000,856.000000,860.000000,862.000000,870.000000,855.000000,813.000000,767.000000,722.000000,696.000000,679.000000,668.000000,659.000000,656.000000,653.000000,659.000000,657.000000,660.000000,668.000000,679.000000,696.000000,723.000000,769.000000,812.000000,855.000000,870.000000,862.000000,860.000000,857.000000,852.000000,848.000000,843.000000,841.000000,833.000000,828.000000


==> images/visGraph1-2.csv <==
581.000000,583.000000,583.000000,586.000000,590.000000,593.000000,598.000000,603.000000,611.000000,437.000000,371.000000,349.000000,340.000000,333.000000,329.000000,327.000000,326.000000,325.000000,328.000000,331.000000,331.000000,334.000000,339.000000,346.000000,358.000000,377.000000,415.000000,515.000000,671.000000,677.000000,673.000000,668.000000,665.000000,661.000000,659.000000,656.000000,659.000000,661.000000,660.000000,663.000000
566.000000,566.000000,562.000000,567.000000,568.000000,575.000000,581.000000,590.000000,601.000000,392.000000,349.000000,333.000000,326.000000,321.000000,319.000000,317.000000,318.000000,317.000000,317.000000,318.000000,319.000000,323.000000,327.000000,331.000000,339.000000,353.000000,380.000000,448.000000,663.000000,666.000000,660.000000,652.000000,648.000000,645.000000,645.000000,644.000000,646.000000,650.000000,652.000000,655.000000
552.000000,552.000000,547.000000,546.000000,546.000000,546.000000,554.000000,566.000000,584.000000,343.000000,327.000000,317.000000,312.000000,310.000000,307.000000,307.000000,307.000000,307.000000,307.000000,307.000000,308.000000,311.000000,313.000000,315.000000,321.000000,330.000000,347.000000,376.000000,647.000000,643.000000,631.000000,629.000000,626.000000,627.000000,627.000000,630.000000,636.000000,637.000000,642.000000,647.000000
536.000000,530.000000,525.000000,522.000000,518.000000,515.000000,513.000000,516.000000,529.000000,272.000000,304.000000,300.000000,298.000000,297.000000,297.000000,297.000000,296.000000,297.000000,296.000000,297.000000,296.000000,297.000000,296.000000,298.000000,299.000000,303.000000,309.000000,283.000000,576.000000,600.000000,599.000000,601.000000,603.000000,607.000000,610.000000,617.000000,621.000000,627.000000,632.000000,638.000000
511.000000,503.000000,492.000000,478.000000,465.000000,448.000000,418.000000,385.000000,359.000000,0.000000,0.000000,269.000000,279.000000,282.000000,284.000000,286.000000,287.000000,287.000000,287.000000,287.000000,285.000000,283.000000,281.000000,280.000000,275.000000,261.000000,235.000000,0.000000,0.000000,480.000000,511.000000,540.000000,559.000000,572.000000,584.000000,592.000000,600.000000,609.000000,618.000000,625.000000
458.000000,443.000000,432.000000,417.000000,405.000000,391.000000,378.000000,364.000000,359.000000,0.000000,0.000000,245.000000,251.000000,257.000000,262.000000,266.000000,267.000000,267.000000,267.000000,266.000000,264.000000,261.000000,256.000000,249.000000,243.000000,237.000000,232.000000,0.000000,0.000000,462.000000,474.000000,488.000000,500.000000,514.000000,526.000000,540.000000,552.000000,567.000000,580.000000,591.000000
438.000000,427.000000,414.000000,403.000000,394.000000,382.000000,373.000000,361.000000,359.000000,0.000000,0.000000,237.000000,241.000000,242.000000,245.000000,246.000000,248.000000,248.000000,249.000000,249.000000,244.000000,241.000000,239.000000,236.000000,233.000000,231.000000,229.000000,0.000000,0.000000,460.000000,470.000000,482.000000,492.000000,502.000000,514.000000,523.000000,535.000000,547.000000,556.000000,567.000000
432.000000,421.000000,411.000000,402.000000,392.000000,381.000000,371.000000,360.000000,359.000000,0.000000,0.000000,231.000000,231.000000,232.000000,233.000000,232.000000,234.000000,232.000000,232.000000,232.000000,231.000000,232.000000,230.000000,229.000000,227.000000,225.000000,225.000000,0.000000,0.000000,459.000000,468.000000,479.000000,488.000000,498.000000,509.000000,519.000000,528.000000,539.000000,547.000000,560.000000
429.000000,420.000000,410.000000,401.000000,389.000000,381.000000,370.000000,360.000000,359.000000,0.000000,0.000000,223.000000,223.000000,225.000000,223.000000,223.000000,222.000000,223.000000,223.000000,223.000000,223.000000,223.000000,223.000000,221.000000,222.000000,221.000000,222.000000,0.000000,0.000000,458.000000,469.000000,478.000000,489.000000,498.000000,507.000000,517.000000,529.000000,539.000000,548.000000,557.000000
432.000000,422.000000,412.000000,400.000000,391.000000,381.000000,372.000000,361.000000,359.000000,0.000000,0.000000,217.000000,217.000000,216.000000,217.000000,217.000000,217.000000,217.000000,217.000000,217.000000,217.000000,217.000000,217.000000,216.000000,217.000000,217.000000,217.000000,0.000000,0.000000,458.000000,469.000000,479.000000,489.000000,500.000000,508.000000,519.000000,529.000000,540.000000,549.000000,559.000000
435.000000,422.000000,413.000000,403.000000,393.000000,383.000000,372.000000,362.000000,359.000000,0.000000,0.000000,213.000000,213.000000,213.000000,214.000000,213.000000,213.000000,211.000000,213.000000,212.000000,213.000000,213.000000,213.000000,213.000000,213.000000,213.000000,215.000000,0.000000,0.000000,459.000000,471.000000,480.000000,490.000000,501.000000,511.000000,521.000000,532.000000,544.000000,554.000000,565.000000
438.000000,428.000000,418.000000,405.000000,395.000000,385.000000,374.000000,363.000000,359.000000,0.000000,0.000000,211.000000,211.000000,210.000000,210.000000,211.000000,210.000000,210.000000,208.000000,209.000000,210.000000,209.000000,210.000000,210.000000,211.000000,211.000000,211.000000,0.000000,0.000000,460.000000,471.000000,482.000000,492.000000,504.000000,515.000000,525.000000,535.000000,547.000000,559.000000,569.000000
444.000000,434.000000,419.000000,410.000000,397.000000,386.000000,374.000000,364.000000,359.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,461.000000,473.000000,484.000000,496.000000,507.000000,519.000000,531.000000,542.000000,552.000000,566.000000,577.000000
453.000000,439.000000,427.000000,414.000000,401.000000,388.000000,376.000000,365.000000,359.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,462.000000,474.000000,486.000000,499.000000,511.000000,524.000000,537.000000,549.000000,562.000000,574.000000,587.000000
460.000000,448.000000,435.000000,418.000000,407.000000,392.000000,379.000000,366.000000,359.000000,0.000000,0.000000,583.000000,592.000000,599.000000,606.000000,612.000000,617.000000,621.000000,619.000000,614.000000,608.000000,598.000000,591.000000,580.000000,571.000000,561.000000,556.000000,0.000000,0.000000,463.000000,477.000000,490.000000,503.000000,517.000000,531.000000,545.000000,559.000000,573.000000,585.000000,599.000000
472.000000,458.000000,441.000000,426.000000,411.000000,397.000000,382.000000,367.000000,359.000000,0.000000,0.000000,590.000000,601.000000,613.000000,621.000000,630.000000,637.000000,638.000000,637.000000,631.000000,621.000000,610.000000,600.000000,588.000000,578.000000,565.000000,559.000000,0.000000,0.000000,464.000000,479.000000,494.000000,509.000000,525.000000,539.000000,555.000000,571.000000,584.000000,600.000000,615.000000
486.000000,471.000000,453.000000,436.000000,419.000000,401.000000,385.000000,369.000000,359.000000,0.000000,0.000000,598.000000,611.000000,624.000000,635.000000,647.000000,654.000000,657.000000,653.000000,650.000000,638.000000,626.000000,613.000000,598.000000,585.000000,571.000000,561.000000,0.000000,0.000000,467.000000,483.000000,499.000000,516.000000,534.000000,549.000000,567.000000,583.000000,601.000000,617.000000,636.000000
507.000000,486.000000,468.000000,449.000000,429.000000,410.000000,390.000000,372.000000,359.000000,0.000000,0.000000,608.000000,622.000000,636.000000,653.000000,665.000000,675.000000,674.000000,673.000000,667.000000,658.000000,644.000000,627.000000,612.000000,593.000000,577.000000,566.000000,0.000000,0.000000,470.000000,487.000000,505.000000,526.000000,544.000000,564.000000,581.000000,603.000000,623.000000,639.000000,662.000000
532.000000,509.000000,488.000000,465.000000,441.000000,419.000000,397.000000,375.000000,359.000000,0.000000,0.000000,616.000000,635.000000,654.000000,673.000000,686.000000,691.000000,693.000000,692.000000,686.000000,679.000000,666.000000,644.000000,625.000000,605.000000,584.000000,569.000000,0.000000,0.000000,473.000000,494.000000,515.000000,537.000000,562.000000,583.000000,606.000000,629.000000,652.000000,675.000000,696.000000
570.000000,545.000000,516.000000,488.000000,461.000000,434.000000,407.000000,381.000000,359.000000,0.000000,0.000000,627.000000,653.000000,675.000000,695.000000,703.000000,710.000000,710.000000,710.000000,708.000000,699.000000,688.000000,668.000000,644.000000,617.000000,595.000000,573.000000,0.000000,0.000000,477.000000,503.000000,530.000000,557.000000,585.000000,612.000000,637.000000,667.000000,693.000000,716.000000,733.000000
626.000000,594.000000,561.000000,526.000000,489.000000,455.000000,422.000000,387.000000,359.000000,0.000000,0.000000,639.000000,672.000000,701.000000,716.000000,726.000000,728.000000,730.000000,728.000000,726.000000,720.000000,709.000000,697.000000,670.000000,638.000000,604.000000,577.000000,0.000000,0.000000,482.000000,518.000000,552.000000,586.000000,621.000000,656.000000,690.000000,717.000000,738.000000,756.000000,766.000000
692.000000,665.000000,633.000000,591.000000,543.000000,494.000000,448.000000,401.000000,359.000000,0.000000,0.000000,658.000000,703.000000,727.000000,737.000000,744.000000,746.000000,747.000000,747.000000,744.000000,740.000000,735.000000,724.000000,703.000000,667.000000,621.000000,579.000000,0.000000,0.000000,495.000000,543.000000,590.000000,635.000000,685.000000,721.000000,748.000000,764.000000,784.000000,796.000000,807.000000
750.000000,735.000000,715.000000,691.000000,647.000000,581.000000,505.000000,431.000000,359.000000,0.000000,0.000000,692.000000,737.000000,752.000000,759.000000,761.000000,766.000000,765.000000,765.000000,763.000000,760.000000,759.000000,751.000000,739.000000,715.000000,655.000000,584.000000,0.000000,0.000000,522.000000,598.000000,674.000000,731.000000,762.000000,790.000000,806.000000,819.000000,829.000000,834.000000,844.000000
812.000000,805.000000,798.000000,785.000000,770.000000,742.000000,690.000000,548.000000,359.000000,0.000000,0.000000,753.000000,771.000000,778.000000,780.000000,782.000000,783.000000,783.000000,784.000000,783.000000,783.000000,780.000000,779.000000,773.000000,766.000000,736.000000,589.000000,0.000000,0.000000,631.000000,762.000000,811.000000,832.000000,847.000000,857.000000,864.000000,873.000000,875.000000,878.000000,881.000000
857.000000,856.000000,857.000000,858.000000,860.000000,862.000000,864.000000,866.000000,873.000000,691.000000,802.000000,802.000000,800.000000,799.000000,799.000000,799.000000,799.000000,799.000000,799.000000,799.000000,799.000000,799.000000,799.000000,801.000000,803.000000,804.000000,807.000000,697.000000,897.000000,917.000000,915.000000,913.000000,911.000000,909.000000,908.000000,908.000000,909.000000,909.000000,909.000000,909.000000
872.000000,873.000000,874.000000,878.000000,881.000000,888.000000,896.000000,913.000000,942.000000,814.000000,826.000000,817.000000,815.000000,811.000000,810.000000,809.000000,809.000000,809.000000,809.000000,809.000000,810.000000,812.000000,813.000000,815.000000,818.000000,826.000000,839.000000,839.000000,983.000000,958.000000,947.000000,937.000000,932.000000,928.000000,925.000000,923.000000,922.000000,921.000000,920.000000,918.000000
889.000000,892.000000,896.000000,899.000000,910.000000,920.000000,935.000000,957.000000,981.000000,873.000000,846.000000,833.000000,826.000000,823.000000,820.000000,821.000000,819.000000,819.000000,819.000000,820.000000,821.000000,822.000000,828.000000,832.000000,839.000000,851.000000,875.000000,920.000000,1017.000000,999.000000,978.000000,964.000000,954.000000,948.000000,940.000000,937.000000,934.000000,932.000000,930.000000,928.000000
902.000000,910.000000,914.000000,923.000000,934.000000,947.000000,964.000000,980.000000,996.000000,917.000000,870.000000,850.000000,840.000000,835.000000,831.000000,830.000000,829.000000,829.000000,829.000000,831.000000,833.000000,837.000000,841.000000,846.000000,857.000000,874.000000,909.000000,968.000000,1033.000000,1020.000000,1005.000000,991.000000,976.000000,967.000000,958.000000,953.000000,951.000000,945.000000,943.000000,939.000000
920.000000,927.000000,933.000000,946.000000,958.000000,971.000000,981.000000,994.000000,1007.000000,945.000000,892.000000,866.000000,853.000000,846.000000,843.000000,838.000000,839.000000,839.000000,840.000000,842.000000,845.000000,850.000000,854.000000,863.000000,875.000000,898.000000,945.000000,995.000000,1041.000000,1032.000000,1020.000000,1008.000000,997.000000,984.000000,974.000000,968.000000,962.000000,957.000000,954.000000,953.000000
936.000000,944.000000,951.000000,964.000000,974.000000,983.000000,994.000000,1006.000000,1015.000000,963.000000,914.000000,882.000000,865.000000,857.000000,853.000000,850.000000,850.000000,849.000000,850.000000,852.000000,854.000000,861.000000,869.000000,877.000000,895.000000,922.000000,971.000000,1012.000000,1047.000000,1041.000000,1032.000000,1020.000000,1012.000000,1001.000000,992.000000,981.000000,975.000000,969.000000,966.000000,962.000000
951.000000,961.000000,969.000000,978.000000,985.000000,995.000000,1003.000000,1013.000000,1021.000000,973.000000,935.000000,898.000000,881.000000,870.000000,863.000000,861.000000,858.000000,860.000000,859.000000,863.000000,867.000000,873.000000,880.000000,894.000000,912.000000,946.000000,991.000000,1026.000000,1051.000000,1045.000000,1040.000000,1031.000000,1020.000000,1014.000000,1005.000000,997.000000,988.000000,982.000000,976.000000,970.000000
965.000000,972.000000,980.000000,987.000000,995.000000,1003.000000,1009.000000,1020.000000,1027.000000,986.000000,949.000000,914.000000,893.000000,881.000000,875.000000,870.000000,869.000000,868.000000,871.000000,874.000000,878.000000,884.000000,894.000000,909.000000,932.000000,967.000000,1005.000000,1034.000000,1056.000000,1052.000000,1046.000000,1036.000000,1030.000000,1021.000000,1015.000000,1008.000000,1001.000000,996.000000,987.000000,983.000000
976.000000,981.000000,988.000000,994.000000,1004.000000,1010.000000,1018.000000,1024.000000,1032.000000,995.000000,964.000000,930.000000,905.000000,893.000000,885.000000,880.000000,879.000000,880.000000,881.000000,883.000000,889.000000,897.000000,908.000000,924.000000,948.000000,983.000000,1019.000000,1042.000000,1060.000000,1056.000000,1050.000000,1044.000000,1037.000000,1030.000000,1021.000000,1016.000000,1010.000000,1004.000000,999.000000,992.000000
983.000000,992.000000,997.000000,1003.000000,1010.000000,1015.000000,1023.000000,1030.000000,1037.000000,1001.000000,974.000000,945.000000,919.000000,905.000000,894.000000,893.000000,889.000000,888.000000,892.000000,895.000000,900.000000,908.000000,923.000000,939.000000,968.000000,998.000000,1026.000000,1046.000000,1064.000000,1059.000000,1054.000000,1048.000000,1042.000000,1036.000000,1030.000000,1024.000000,1020.000000,1012.000000,1006.000000,1001.000000
994.000000,998.000000,1003.000000,1010.000000,1016.000000,1023.000000,1029.000000,1034.000000,1040.000000,1009.000000,984.000000,956.000000,933.000000,916.000000,907.000000,902.000000,899.000000,898.000000,901.000000,906.000000,911.000000,921.000000,935.000000,955.000000,982.000000,1008.000000,1036.000000,1051.000000,1064.000000,1062.000000,1059.000000,1052.000000,1047.000000,1041.000000,1035.000000,1030.000000,1024.000000,1021.000000,1016.000000,1010.000000
998.000000,1004.000000,1010.000000,1015.000000,1022.000000,1026.000000,1031.000000,1039.000000,1045.000000,1016.000000,992.000000,967.000000,947.000000,929.000000,918.000000,912.000000,909.000000,909.000000,911.000000,916.000000,924.000000,932.000000,949.000000,969.000000,995.000000,1019.000000,1042.000000,1056.000000,1068.000000,1066.000000,1061.000000,1056.000000,1052.000000,1046.000000,1040.000000,1035.000000,1030.000000,1026.000000,1023.000000,1016.000000
1004.000000,1010.000000,1015.000000,1021.000000,1025.000000,1032.000000,1037.000000,1044.000000,1050.000000,1020.000000,1000.000000,980.000000,958.000000,939.000000,927.000000,922.000000,920.000000,919.000000,921.000000,927.000000,934.000000,948.000000,962.000000,984.000000,1006.000000,1029.000000,1051.000000,1061.000000,1070.000000,1068.000000,1063.000000,1059.000000,1053.000000,1049.000000,1045.000000,1041.000000,1036.000000,1031.000000,1027.000000,1023.000000
1010.000000,1015.000000,1018.000000,1025.000000,1030.000000,1036.000000,1041.000000,1047.000000,1051.000000,1026.000000,1008.000000,990.000000,969.000000,952.000000,939.000000,933.000000,930.000000,928.000000,931.000000,938.000000,944.000000,958.000000,978.000000,995.000000,1016.000000,1034.000000,1055.000000,1065.000000,1074.000000,1071.000000,1067.000000,1063.000000,1058.000000,1054.000000,1048.000000,1043.000000,1040.000000,1036.000000,1032.000000,1027.000000
1013.000000,1020.000000,1025.000000,1031.000000,1034.000000,1040.000000,1045.000000,1051.000000,1058.000000,1030.000000,1014.000000,997.000000,980.000000,964.000000,951.000000,941.000000,941.000000,940.000000,941.000000,947.000000,955.000000,970.000000,986.000000,1007.000000,1022.000000,1042.000000,1060.000000,1068.000000,1075.000000,1075.000000,1069.000000,1066.000000,1061.000000,1056.000000,1053.000000,1049.000000,1043.000000,1039.000000,1035.000000,1033.000000
1019.000000,1024.000000,1029.000000,1033.000000,1039.000000,1043.000000,1049.000000,1056.000000,1060.000000,1034.000000,1021.000000,1005.000000,989.000000,975.000000,962.000000,953.000000,950.000000,950.000000,952.000000,957.000000,967.000000,981.000000,997.000000,1015.000000,1032.000000,1048.000000,1065.000000,1071.000000,1077.000000,1077.000000,1072.000000,1069.000000,1065.000000,1060.000000,1057.000000,1051.000000,1048.000000,1043.000000,1038.000000,1035.000000


==> images/visGraphDeg100x100.csv <==
5173.000000,5177.000000,5180.000000,5184.000000,5192.000000,5201.000000,5206.000000,5211.000000,5215.000000,5221.000000,5222.000000,5230.000000,5235.000000,5241.000000,5245.000000,5251.000000,5258.000000,5263.000000,5267.000000,5275.000000,5278.000000,5284.000000,5292.000000,5291.000000,5302.000000,5262.000000,5150.000000,5045.000000,4943.000000,4842.000000,4730.000000,4616.000000,4505.000000,4393.000000,4302.000000,4231.000000,4169.000000,4119.000000,4078.000000,4044.000000,4013.000000,3987.000000,3966.000000,3946.000000,3929.000000,3917.000000,3905.000000,3897.000000,3888.000000,3891.000000,3874.000000,3871.000000,3862.000000,3869.000000,3872.000000,3871.000000,3876.000000,3881.000000,3890.000000,3898.000000,3910.000000,3923.000000,3941.000000,3963.000000,3986.000000,4006.000000,4048.000000,4092.000000,4144.000000,4206.000000,4289.000000,4389.000000,4492.000000,4592.000000,4699.000000,4800.000000,4902.000000,5002.000000,5125.000000,5205.000000,5298.000000,5393.000000,5488.000000,5585.000000,5590.000000,5584.000000,5579.000000,5573.000000,5567.000000,5562.000000,5557.000000,5550.000000,5545.000000,5540.000000,5535.000000,5528.000000,5525.000000,5521.000000,5512.000000,5505.000000
5162.000000,5166.000000,5172.000000,5178.000000,5182.000000,5185.000000,5193.000000,5201.000000,5205.000000,5210.000000,5213.000000,5220.000000,5224.000000,5232.000000,5236.000000,5243.000000,5248.000000,5255.000000,5258.000000,5266.000000,5272.000000,5278.000000,5285.000000,5286.000000,5295.000000,5250.000000,5137.000000,5031.000000,4920.000000,4812.000000,4697.000000,4579.000000,4462.000000,4352.000000,4265.000000,4193.000000,4136.000000,4089.000000,4048.000000,4014.000000,3985.000000,3961.000000,3940.000000,3923.000000,3906.000000,3894.000000,3884.000000,3875.000000,3877.000000,3858.000000,3854.000000,3851.000000,3850.000000,3842.000000,3852.000000,3852.000000,3857.000000,3862.000000,3869.000000,3878.000000,3890.000000,3902.000000,3918.000000,3937.000000,3960.000000,3987.000000,4023.000000,4061.000000,4117.000000,4173.000000,4252.000000,4352.000000,4463.000000,4567.000000,4674.000000,4780.000000,4888.000000,4993.000000,5117.000000,5203.000000,5300.000000,5400.000000,5495.000000,5586.000000,5583.000000,5576.000000,5570.000000,5563.000000,5559.000000,5553.000000,5547.000000,5541.000000,5534.000000,5529.000000,5525.000000,5522.000000,5510.000000,5504.000000,5501.000000,5496.000000
5150.000000,5154.000000,5160.000000,5164.000000,5171.000000,5176.000000,5181.000000,5186.000000,5194.000000,5200.000000,5207.000000,5211.000000,5216.000000,5223.000000,5230.000000,5234.000000,5242.000000,5246.000000,5253.000000,5258.000000,5264.000000,5272.000000,5276.000000,5279.000000,5287.000000,5238.000000,5125.000000,5012.000000,4896.000000,4794.000000,4663.000000,4538.000000,4425.000000,4310.000000,4226.000000,4160.000000,4104.000000,4057.000000,4020.000000,3987.000000,3960.000000,3937.000000,3919.000000,3899.000000,3884.000000,3872.000000,3862.000000,3856.000000,3843.000000,3837.000000,3834.000000,3830.000000,3830.000000,3829.000000,3823.000000,3833.000000,3838.000000,3842.000000,3846.000000,3856.000000,3867.000000,3879.000000,3894.000000,3914.000000,3936.000000,3962.000000,3985.000000,4033.000000,4084.000000,4141.000000,4225.000000,4317.000000,4428.000000,4538.000000,4651.000000,4761.000000,4873.000000,4986.000000,5109.000000,5199.000000,5301.000000,5406.000000,5510.000000,5580.000000,5573.000000,5568.000000,5562.000000,5555.000000,5548.000000,5544.000000,5539.000000,5534.000000,5529.000000,5516.000000,5511.000000,5508.000000,5499.000000,5495.000000,5491.000000,5482.000000
5135.000000,5136.000000,5146.000000,5151.000000,5158.000000,5163.000000,5169.000000,5177.000000,5181.000000,5190.000000,5197.000000,5200.000000,5206.000000,5213.000000,5219.000000,5227.000000,5232.000000,5238.000000,5245.000000,5249.000000,5255.000000,5261.000000,5271.000000,5273.000000,5283.000000,5228.000000,5108.000000,4990.000000,4870.000000,4755.000000,4627.000000,4499.000000,4371.000000,4265.000000,4187.000000,4122.000000,4071.000000,4027.000000,3990.000000,3959.000000,3935.000000,3911.000000,3892.000000,3875.000000,3860.000000,3850.000000,3850.000000,3829.000000,3823.000000,3816.000000,3812.000000,3809.000000,3808.000000,3807.000000,3808.000000,3805.000000,3816.000000,3822.000000,3828.000000,3835.000000,3846.000000,3857.000000,3871.000000,3890.000000,3912.000000,3935.000000,3967.000000,4003.000000,4051.000000,4108.000000,4180.000000,4275.000000,4390.000000,4508.000000,4623.000000,4739.000000,4860.000000,4974.000000,5102.000000,5197.000000,5303.000000,5412.000000,5521.000000,5572.000000,5565.000000,5560.000000,5554.000000,5546.000000,5541.000000,5535.000000,5524.000000,5519.000000,5515.000000,5507.000000,5502.000000,5494.000000,5489.000000,5483.000000,5478.000000,5471.000000
5121.000000,5127.000000,5133.000000,5138.000000,5144.000000,5150.000000,5157.000000,5164.000000,5171.000000,5180.000000,5184.000000,5190.000000,5197.000000,5205.000000,5210.000000,5215.000000,5221.000000,5228.000000,5236.000000,5245.000000,5248.000000,5255.000000,5263.000000,5265.000000,5276.000000,5219.000000,5096.000000,4968.000000,4844.000000,4723.000000,4587.000000,4452.000000,4324.000000,4227.000000,4150.000000,4086.000000,4038.000000,3995.000000,3961.000000,3932.000000,3906.000000,3886.000000,3868.000000,3853.000000,3841.000000,3840.000000,3815.000000,3807.000000,3803.000000,3796.000000,3791.000000,3789.000000,3789.000000,3788.000000,3789.000000,3788.000000,3788.000000,3800.000000,3805.000000,3813.000000,3823.000000,3836.000000,3848.000000,3866.000000,3887.000000,3908.000000,3942.000000,3967.000000,4019.000000,4075.000000,4144.000000,4235.000000,4352.000000,4474.000000,4596.000000,4719.000000,4843.000000,4964.000000,5093.000000,5192.000000,5307.000000,5425.000000,5534.000000,5564.000000,5557.000000,5551.000000,5545.000000,5534.000000,5528.000000,5522.000000,5515.000000,5510.000000,5502.000000,5496.000000,5487.000000,5483.000000,5476.000000,5471.000000,5465.000000,5458.000000
5107.000000,5112.000000,5115.000000,5123.000000,5129.000000,5138.000000,5143.000000,5149.000000,5157.000000,5162.000000,5168.000000,5177.000000,5184.000000,5191.000000,5197.000000,5205.000000,5213.000000,5218.000000,5227.000000,5234.000000,5237.000000,5246.000000,5255.000000,5255.000000,5267.000000,5207.000000,5076.000000,4946.000000,4814.000000,4687.000000,4543.000000,4398.000000,4279.000000,4185.000000,4110.000000,4055.000000,4006.000000,3962.000000,3932.000000,3905.000000,3881.000000,3861.000000,3843.000000,3829.000000,3819.000000,3803.000000,3794.000000,3784.000000,3781.000000,3777.000000,3772.000000,3769.000000,3768.000000,3769.000000,3770.000000,3770.000000,3774.000000,3774.000000,3785.000000,3792.000000,3801.000000,3812.000000,3826.000000,3841.000000,3862.000000,3885.000000,3914.000000,3946.000000,3989.000000,4037.000000,4109.000000,4199.000000,4308.000000,4437.000000,4565.000000,4695.000000,4820.000000,4954.000000,5086.000000,5191.000000,5312.000000,5429.000000,5552.000000,5556.000000,5545.000000,5539.000000,5531.000000,5526.000000,5518.000000,5511.000000,5505.000000,5499.000000,5490.000000,5482.000000,5477.000000,5471.000000,5463.000000,5457.000000,5451.000000,5443.000000
5088.000000,5096.000000,5096.000000,5107.000000,5115.000000,5120.000000,5127.000000,5134.000000,5142.000000,5150.000000,5156.000000,5165.000000,5172.000000,5179.000000,5188.000000,5193.000000,5203.000000,5210.000000,5218.000000,5224.000000,5231.000000,5237.000000,5248.000000,5249.000000,5261.000000,5197.000000,5058.000000,4918.000000,4780.000000,4644.000000,4496.000000,4346.000000,4231.000000,4142.000000,4074.000000,4019.000000,3972.000000,3936.000000,3904.000000,3874.000000,3855.000000,3835.000000,3821.000000,3816.000000,3790.000000,3782.000000,3772.000000,3766.000000,3761.000000,3754.000000,3751.000000,3749.000000,3745.000000,3747.000000,3747.000000,3751.000000,3752.000000,3757.000000,3757.000000,3770.000000,3780.000000,3789.000000,3806.000000,3819.000000,3838.000000,3860.000000,3885.000000,3919.000000,3948.000000,4007.000000,4075.000000,4153.000000,4264.000000,4398.000000,4534.000000,4669.000000,4805.000000,4939.000000,5077.000000,5192.000000,5318.000000,5439.000000,5550.000000,5543.000000,5537.000000,5529.000000,5521.000000,5514.000000,5505.000000,5499.000000,5493.000000,5486.000000,5476.000000,5469.000000,5463.000000,5456.000000,5449.000000,5440.000000,5432.000000,5428.000000
5067.000000,5074.000000,5080.000000,5093.000000,5098.000000,5105.000000,5114.000000,5121.000000,5128.000000,5135.000000,5142.000000,5150.000000,5161.000000,5165.000000,5174.000000,5180.000000,5191.000000,5200.000000,5205.000000,5216.000000,5222.000000,5229.000000,5241.000000,5241.000000,5252.000000,5188.000000,5038.000000,4894.000000,4749.000000,4599.000000,4444.000000,4292.000000,4187.000000,4099.000000,4035.000000,3985.000000,3940.000000,3905.000000,3875.000000,3850.000000,3829.000000,3809.000000,3806.000000,3779.000000,3767.000000,3759.000000,3750.000000,3745.000000,3739.000000,3736.000000,3729.000000,3730.000000,3728.000000,3727.000000,3727.000000,3729.000000,3732.000000,3737.000000,3741.000000,3741.000000,3760.000000,3768.000000,3781.000000,3796.000000,3813.000000,3834.000000,3858.000000,3890.000000,3926.000000,3975.000000,4036.000000,4112.000000,4219.000000,4355.000000,4499.000000,4640.000000,4786.000000,4927.000000,5066.000000,5189.000000,5320.000000,5450.000000,5541.000000,5533.000000,5526.000000,5518.000000,5510.000000,5503.000000,5495.000000,5486.000000,5480.000000,5468.000000,5463.000000,5454.000000,5447.000000,5440.000000,5435.000000,5428.000000,5419.000000,5411.000000
5045.000000,5053.000000,5066.000000,5070.000000,5078.000000,5082.000000,5092.000000,5104.000000,5113.000000,5119.000000,5126.000000,5137.000000,5143.000000,5154.000000,5162.000000,5172.000000,5178.000000,5188.000000,5194.000000,5202.000000,5212.000000,5222.000000,5231.000000,5233.000000,5247.000000,5177.000000,5018.000000,4860.000000,4703.000000,4552.000000,4396.000000,4240.000000,4138.000000,4060.000000,3999.000000,3949.000000,3907.000000,3873.000000,3848.000000,3823.000000,3804.000000,3797.000000,3768.000000,3753.000000,3746.000000,3736.000000,3729.000000,3721.000000,3716.000000,3712.000000,3710.000000,3710.000000,3709.000000,3706.000000,3707.000000,3710.000000,3712.000000,3713.000000,3723.000000,3727.000000,3730.000000,3745.000000,3758.000000,3773.000000,3787.000000,3809.000000,3831.000000,3861.000000,3897.000000,3932.000000,3996.000000,4073.000000,4178.000000,4312.000000,4465.000000,4609.000000,4763.000000,4905.000000,5060.000000,5190.000000,5327.000000,5468.000000,5531.000000,5526.000000,5513.000000,5506.000000,5499.000000,5487.000000,5482.000000,5473.000000,5464.000000,5456.000000,5450.000000,5440.000000,5431.000000,5425.000000,5416.000000,5407.000000,5401.000000,5391.000000
5021.000000,5030.000000,5038.000000,5045.000000,5056.000000,5063.000000,5075.000000,5082.000000,5090.000000,5099.000000,5108.000000,5121.000000,5128.000000,5134.000000,5143.000000,5157.000000,5165.000000,5174.000000,5182.000000,5192.000000,5200.000000,5209.000000,5219.000000,5224.000000,5236.000000,5164.000000,4994.000000,4827.000000,4659.000000,4493.000000,4322.000000,4188.000000,4090.000000,4018.000000,3958.000000,3912.000000,3873.000000,3843.000000,3817.000000,3795.000000,3787.000000,3757.000000,3745.000000,3733.000000,3724.000000,3711.000000,3708.000000,3700.000000,3698.000000,3692.000000,3691.000000,3687.000000,3686.000000,3685.000000,3687.000000,3686.000000,3694.000000,3696.000000,3699.000000,3707.000000,3714.000000,3717.000000,3733.000000,3746.000000,3763.000000,3781.000000,3805.000000,3832.000000,3867.000000,3907.000000,3963.000000,4036.000000,4123.000000,4259.000000,4419.000000,4579.000000,4739.000000,4890.000000,5050.000000,5186.000000,5336.000000,5485.000000,5520.000000,5511.000000,5503.000000,5492.000000,5484.000000,5475.000000,5467.000000,5456.000000,5449.000000,5439.000000,5429.000000,5422.000000,5410.000000,5406.000000,5395.000000,5387.000000,5380.000000,5371.000000
4994.000000,5002.000000,5013.000000,5021.000000,5032.000000,5040.000000,5050.000000,5059.000000,5068.000000,5079.000000,5091.000000,5101.000000,5109.000000,5116.000000,5127.000000,5138.000000,5152.000000,5161.000000,5168.000000,5179.000000,5189.000000,5198.000000,5210.000000,5215.000000,5227.000000,5150.000000,4967.000000,4790.000000,4610.000000,4432.000000,4263.000000,4136.000000,4044.000000,3975.000000,3920.000000,3877.000000,3842.000000,3812.000000,3788.000000,3780.000000,3748.000000,3734.000000,3721.000000,3710.000000,3701.000000,3692.000000,3685.000000,3677.000000,3675.000000,3671.000000,3669.000000,3666.000000,3665.000000,3663.000000,3670.000000,3669.000000,3671.000000,3674.000000,3679.000000,3686.000000,3692.000000,3701.000000,3706.000000,3723.000000,3740.000000,3756.000000,3779.000000,3805.000000,3839.000000,3873.000000,3915.000000,3988.000000,4080.000000,4204.000000,4371.000000,4543.000000,4713.000000,4873.000000,5039.000000,5189.000000,5345.000000,5504.000000,5509.000000,5499.000000,5492.000000,5480.000000,5470.000000,5462.000000,5449.000000,5442.000000,5430.000000,5421.000000,5412.000000,5403.000000,5390.000000,5385.000000,5376.000000,5367.000000,5355.000000,5346.000000
4964.000000,4972.000000,4983.000000,4993.000000,5001.000000,5012.000000,5024.000000,5034.000000,5045.000000,5057.000000,5066.000000,5077.000000,5087.000000,5097.000000,5109.000000,5119.000000,5128.000000,5143.000000,5152.000000,5166.000000,5176.000000,5185.000000,5197.000000,5204.000000,5216.000000,5128.000000,4941.000000,4745.000000,4552.000000,4369.000000,4200.000000,4081.000000,3997.000000,3935.000000,3883.000000,3840.000000,3810.000000,3780.000000,3762.000000,3737.000000,3722.000000,3707.000000,3697.000000,3686.000000,3677.000000,3671.000000,3664.000000,3659.000000,3654.000000,3647.000000,3647.000000,3643.000000,3648.000000,3646.000000,3646.000000,3649.000000,3651.000000,3653.000000,3657.000000,3664.000000,3671.000000,3679.000000,3688.000000,3695.000000,3715.000000,3734.000000,3748.000000,3774.000000,3803.000000,3840.000000,3887.000000,3949.000000,4037.000000,4156.000000,4322.000000,4503.000000,4680.000000,4851.000000,5028.000000,5192.000000,5364.000000,5506.000000,5495.000000,5485.000000,5473.000000,5463.000000,5453.000000,5442.000000,5434.000000,5425.000000,5413.000000,5404.000000,5394.000000,5378.000000,5370.000000,5358.000000,5348.000000,5340.000000,5329.000000,5319.000000
4933.000000,4940.000000,4951.000000,4960.000000,4968.000000,4981.000000,4992.000000,5008.000000,5016.000000,5029.000000,5042.000000,5052.000000,5066.000000,5076.000000,5087.000000,5100.000000,5109.000000,5130.000000,5137.000000,5148.000000,5160.000000,5170.000000,5184.000000,5195.000000,5206.000000,5110.000000,4905.000000,4701.000000,4488.000000,4284.000000,4137.000000,4027.000000,3951.000000,3892.000000,3845.000000,3807.000000,3779.000000,3753.000000,3727.000000,3711.000000,3696.000000,3683.000000,3673.000000,3662.000000,3655.000000,3648.000000,3641.000000,3638.000000,3633.000000,3627.000000,3631.000000,3624.000000,3625.000000,3625.000000,3625.000000,3629.000000,3630.000000,3634.000000,3637.000000,3644.000000,3649.000000,3657.000000,3668.000000,3674.000000,3683.000000,3704.000000,3722.000000,3746.000000,3773.000000,3809.000000,3852.000000,3900.000000,3982.000000,4096.000000,4261.000000,4460.000000,4648.000000,4829.000000,5017.000000,5191.000000,5373.000000,5493.000000,5482.000000,5470.000000,5458.000000,5447.000000,5436.000000,5427.000000,5410.000000,5401.000000,5386.000000,5377.000000,5368.000000,5354.000000,5344.000000,5334.000000,5321.000000,5311.000000,5297.000000,5292.000000
4904.000000,4910.000000,4918.000000,4927.000000,4938.000000,4946.000000,4957.000000,4971.000000,4985.000000,4997.000000,5010.000000,5025.000000,5039.000000,5050.000000,5063.000000,5076.000000,5090.000000,5104.000000,5122.000000,5131.000000,5144.000000,5155.000000,5170.000000,5181.000000,5195.000000,5092.000000,4864.000000,4641.000000,4416.000000,4211.000000,4076.000000,3976.000000,3904.000000,3849.000000,3806.000000,3773.000000,3755.000000,3721.000000,3700.000000,3686.000000,3670.000000,3657.000000,3648.000000,3639.000000,3631.000000,3625.000000,3618.000000,3614.000000,3615.000000,3610.000000,3607.000000,3606.000000,3605.000000,3602.000000,3606.000000,3606.000000,3609.000000,3613.000000,3617.000000,3623.000000,3625.000000,3633.000000,3643.000000,3651.000000,3665.000000,3674.000000,3698.000000,3717.000000,3742.000000,3774.000000,3813.000000,3868.000000,3940.000000,4042.000000,4197.000000,4407.000000,4608.000000,4804.000000,5006.000000,5198.000000,5391.000000,5479.000000,5468.000000,5451.000000,5439.000000,5426.000000,5413.000000,5401.000000,5389.000000,5375.000000,5363.000000,5353.000000,5338.000000,5327.000000,5315.000000,5303.000000,5290.000000,5279.000000,5267.000000,5255.000000
4873.000000,4881.000000,4887.000000,4894.000000,4903.000000,4912.000000,4919.000000,4932.000000,4946.000000,4958.000000,4974.000000,4989.000000,5007.000000,5020.000000,5034.000000,5048.000000,5062.000000,5079.000000,5093.000000,5112.000000,5124.000000,5137.000000,5154.000000,5165.000000,5181.000000,5071.000000,4822.000000,4571.000000,4332.000000,4138.000000,4013.000000,3926.000000,3860.000000,3808.000000,3769.000000,3747.000000,3710.000000,3689.000000,3672.000000,3657.000000,3644.000000,3634.000000,3627.000000,3616.000000,3609.000000,3601.000000,3600.000000,3595.000000,3591.000000,3591.000000,3586.000000,3586.000000,3584.000000,3585.000000,3587.000000,3586.000000,3592.000000,3590.000000,3594.000000,3600.000000,3605.000000,3610.000000,3619.000000,3629.000000,3639.000000,3653.000000,3663.000000,3690.000000,3712.000000,3742.000000,3779.000000,3828.000000,3885.000000,3989.000000,4136.000000,4350.000000,4564.000000,4778.000000,4991.000000,5201.000000,5415.000000,5462.000000,5446.000000,5433.000000,5419.000000,5405.000000,5391.000000,5378.000000,5366.000000,5351.000000,5336.000000,5322.000000,5308.000000,5294.000000,5282.000000,5267.000000,5254.000000,5239.000000,5232.000000,5212.000000
4841.000000,4854.000000,4854.000000,4860.000000,4869.000000,4873.000000,4883.000000,4893.000000,4905.000000,4916.000000,4932.000000,4948.000000,4964.000000,4981.000000,4998.000000,5013.000000,5032.000000,5048.000000,5064.000000,5083.000000,5102.000000,5116.000000,5134.000000,5147.000000,5164.000000,5041.000000,4767.000000,4492.000000,4228.000000,4059.000000,3953.000000,3870.000000,3811.000000,3765.000000,3740.000000,3702.000000,3678.000000,3659.000000,3643.000000,3629.000000,3618.000000,3607.000000,3599.000000,3592.000000,3587.000000,3582.000000,3577.000000,3572.000000,3569.000000,3568.000000,3566.000000,3563.000000,3565.000000,3567.000000,3564.000000,3566.000000,3568.000000,3569.000000,3574.000000,3578.000000,3584.000000,3588.000000,3594.000000,3605.000000,3615.000000,3629.000000,3641.000000,3654.000000,3681.000000,3709.000000,3742.000000,3788.000000,3850.000000,3931.000000,4064.000000,4280.000000,4511.000000,4746.000000,4977.000000,5207.000000,5440.000000,5441.000000,5426.000000,5411.000000,5395.000000,5377.000000,5361.000000,5348.000000,5332.000000,5317.000000,5301.000000,5286.000000,5266.000000,5253.000000,5237.000000,5223.000000,5209.000000,5196.000000,5188.000000,5174.000000
4809.000000,4813.000000,4818.000000,4825.000000,4832.000000,4836.000000,4845.000000,4854.000000,4864.000000,4873.000000,4887.000000,4902.000000,4918.000000,4934.000000,4954.000000,4974.000000,4993.000000,5012.000000,5031.000000,5049.000000,5070.000000,5082.000000,5109.000000,5125.000000,5145.000000,5008.000000,4699.000000,4393.000000,4130.000000,3984.000000,3891.000000,3817.000000,3765.000000,3735.000000,3689.000000,3665.000000,3645.000000,3628.000000,3612.000000,3603.000000,3591.000000,3582.000000,3576.000000,3569.000000,3563.000000,3558.000000,3555.000000,3551.000000,3550.000000,3547.000000,3549.000000,3544.000000,3543.000000,3544.000000,3544.000000,3546.000000,3548.000000,3549.000000,3553.000000,3557.000000,3561.000000,3566.000000,3574.000000,3581.000000,3590.000000,3601.000000,3616.000000,3632.000000,3645.000000,3674.000000,3705.000000,3745.000000,3801.000000,3870.000000,4001.000000,4193.000000,4451.000000,4704.000000,4959.000000,5218.000000,5435.000000,5419.000000,5402.000000,5382.000000,5368.000000,5346.000000,5329.000000,5310.000000,5291.000000,5276.000000,5260.000000,5241.000000,5224.000000,5206.000000,5191.000000,5179.000000,5167.000000,5161.000000,5145.000000,5140.000000
4777.000000,4783.000000,4784.000000,4788.000000,4793.000000,4800.000000,4803.000000,4808.000000,4819.000000,4828.000000,4837.000000,4854.000000,4866.000000,4883.000000,4900.000000,4922.000000,4945.000000,4966.000000,4991.000000,5010.000000,5033.000000,5052.000000,5075.000000,5098.000000,5119.000000,4960.000000,4620.000000,4274.000000,4023.000000,3906.000000,3826.000000,3760.000000,3716.000000,3680.000000,3651.000000,3630.000000,3612.000000,3595.000000,3583.000000,3574.000000,3564.000000,3558.000000,3550.000000,3547.000000,3540.000000,3537.000000,3532.000000,3531.000000,3527.000000,3526.000000,3525.000000,3525.000000,3524.000000,3523.000000,3523.000000,3526.000000,3526.000000,3530.000000,3531.000000,3536.000000,3541.000000,3545.000000,3551.000000,3556.000000,3565.000000,3575.000000,3587.000000,3602.000000,3619.000000,3637.000000,3670.000000,3706.000000,3756.000000,3824.000000,3930.000000,4104.000000,4376.000000,4660.000000,4941.000000,5230.000000,5413.000000,5394.000000,5371.000000,5352.000000,5330.000000,5311.000000,5290.000000,5271.000000,5248.000000,5229.000000,5208.000000,5188.000000,5173.000000,5157.000000,5144.000000,5133.000000,5123.000000,5117.000000,5107.000000,5101.000000
4748.000000,4749.000000,4752.000000,4755.000000,4758.000000,4761.000000,4763.000000,4770.000000,4776.000000,4785.000000,4792.000000,4804.000000,4815.000000,4830.000000,4844.000000,4861.000000,4885.000000,4906.000000,4934.000000,4962.000000,4987.000000,5011.000000,5041.000000,5060.000000,5089.000000,4908.000000,4508.000000,4124.000000,3923.000000,3826.000000,3762.000000,3706.000000,3663.000000,3633.000000,3611.000000,3592.000000,3577.000000,3564.000000,3553.000000,3545.000000,3538.000000,3532.000000,3527.000000,3521.000000,3519.000000,3514.000000,3509.000000,3509.000000,3507.000000,3504.000000,3502.000000,3504.000000,3503.000000,3503.000000,3504.000000,3505.000000,3507.000000,3511.000000,3510.000000,3513.000000,3516.000000,3522.000000,3529.000000,3533.000000,3541.000000,3551.000000,3560.000000,3573.000000,3589.000000,3609.000000,3631.000000,3663.000000,3708.000000,3771.000000,3857.000000,4007.000000,4280.000000,4603.000000,4926.000000,5249.000000,5384.000000,5359.000000,5333.000000,5310.000000,5284.000000,5261.000000,5235.000000,5215.000000,5188.000000,5166.000000,5149.000000,5130.000000,5118.000000,5107.000000,5096.000000,5089.000000,5086.000000,5071.000000,5069.000000,5065.000000
4716.000000,4715.000000,4718.000000,4718.000000,4722.000000,4723.000000,4725.000000,4730.000000,4734.000000,4740.000000,4746.000000,4755.000000,4763.000000,4778.000000,4788.000000,4803.000000,4820.000000,4841.000000,4868.000000,4897.000000,4929.000000,4958.000000,4991.000000,5021.000000,5058.000000,4838.000000,4360.000000,3979.000000,3819.000000,3747.000000,3708.000000,3649.000000,3615.000000,3590.000000,3568.000000,3553.000000,3540.000000,3529.000000,3522.000000,3513.000000,3509.000000,3507.000000,3499.000000,3496.000000,3493.000000,3491.000000,3487.000000,3488.000000,3486.000000,3484.000000,3482.000000,3485.000000,3485.000000,3483.000000,3484.000000,3484.000000,3486.000000,3487.000000,3490.000000,3492.000000,3495.000000,3498.000000,3505.000000,3511.000000,3516.000000,3523.000000,3533.000000,3544.000000,3557.000000,3574.000000,3596.000000,3622.000000,3663.000000,3717.000000,3799.000000,3905.000000,4161.000000,4530.000000,4902.000000,5269.000000,5341.000000,5313.000000,5283.000000,5255.000000,5226.000000,5199.000000,5168.000000,5142.000000,5124.000000,5106.000000,5090.000000,5079.000000,5069.000000,5058.000000,5051.000000,5044.000000,5035.000000,5032.000000,5029.000000,5025.000000
4685.000000,4686.000000,4684.000000,4684.000000,4683.000000,4685.000000,4688.000000,4691.000000,4690.000000,4695.000000,4700.000000,4705.000000,4709.000000,4720.000000,4727.000000,4738.000000,4760.000000,4771.000000,4791.000000,4816.000000,4848.000000,4885.000000,4925.000000,4963.000000,5001.000000,4745.000000,4165.000000,3825.000000,3710.000000,3676.000000,3630.000000,3592.000000,3566.000000,3542.000000,3526.000000,3517.000000,3504.000000,3495.000000,3492.000000,3482.000000,3478.000000,3474.000000,3469.000000,3468.000000,3467.000000,3463.000000,3463.000000,3465.000000,3462.000000,3461.000000,3463.000000,3461.000000,3462.000000,3462.000000,3463.000000,3466.000000,3467.000000,3465.000000,3467.000000,3471.000000,3473.000000,3477.000000,3482.000000,3486.000000,3492.000000,3500.000000,3506.000000,3514.000000,3527.000000,3540.000000,3560.000000,3585.000000,3614.000000,3663.000000,3731.000000,3800.000000,4012.000000,4433.000000,4869.000000,5298.000000,5288.000000,5252.000000,5216.000000,5181.000000,5144.000000,5116.000000,5095.000000,5072.000000,5057.000000,5044.000000,5031.000000,5023.000000,5010.000000,5007.000000,5003.000000,5002.000000,4992.000000,4991.000000,4989.000000,4987.000000
4651.000000,4650.000000,4647.000000,4645.000000,4645.000000,4648.000000,4645.000000,4643.000000,4646.000000,4647.000000,4649.000000,4652.000000,4660.000000,4664.000000,4668.000000,4678.000000,4688.000000,4698.000000,4714.000000,4739.000000,4758.000000,4785.000000,4826.000000,4874.000000,4924.000000,4585.000000,3904.000000,3659.000000,3606.000000,3579.000000,3566.000000,3536.000000,3515.000000,3498.000000,3486.000000,3479.000000,3466.000000,3461.000000,3455.000000,3450.000000,3447.000000,3443.000000,3442.000000,3440.000000,3437.000000,3436.000000,3437.000000,3436.000000,3436.000000,3437.000000,3435.000000,3436.000000,3438.000000,3441.000000,3441.000000,3444.000000,3446.000000,3445.000000,3447.000000,3450.000000,3452.000000,3454.000000,3458.000000,3463.000000,3465.000000,3472.000000,3477.000000,3487.000000,3496.000000,3509.000000,3526.000000,3543.000000,3570.000000,3607.000000,3653.000000,3698.000000,3851.000000,4293.000000,4813.000000,5250.000000,5205.000000,5159.000000,5113.000000,5078.000000,5054.000000,5031.000000,5015.000000,5001.000000,4985.000000,4981.000000,4974.000000,4969.000000,4962.000000,4958.000000,4955.000000,4955.000000,4953.000000,4951.000000,4951.000000,4951.000000
4617.000000,4615.000000,4612.000000,4610.000000,4607.000000,4604.000000,4603.000000,4605.000000,4601.000000,4600.000000,4599.000000,4598.000000,4604.000000,4602.000000,4607.000000,4608.000000,4616.000000,4624.000000,4635.000000,4646.000000,4662.000000,4683.000000,4713.000000,4745.000000,4795.000000,4314.000000,3600.000000,3473.000000,3464.000000,3492.000000,3502.000000,3480.000000,3468.000000,3452.000000,3443.000000,3436.000000,3430.000000,3427.000000,3421.000000,3417.000000,3416.000000,3413.000000,3412.000000,3410.000000,3409.000000,3410.000000,3408.000000,3409.000000,3407.000000,3407.000000,3407.000000,3410.000000,3411.000000,3411.000000,3413.000000,3415.000000,3417.000000,3421.000000,3423.000000,3426.000000,3430.000000,3431.000000,3436.000000,3439.000000,3441.000000,3445.000000,3450.000000,3455.000000,3463.000000,3473.000000,3486.000000,3502.000000,3523.000000,3553.000000,3568.000000,3574.000000,3658.000000,4077.000000,4732.000000,5135.000000,5079.000000,5040.000000,5007.000000,4983.000000,4961.000000,4952.000000,4939.000000,4933.000000,4925.000000,4919.000000,4916.000000,4915.000000,4911.000000,4911.000000,4914.000000,4905.000000,4909.000000,4911.000000,4913.000000,4914.000000
4586.000000,4582.000000,4577.000000,4572.000000,4570.000000,4565.000000,4562.000000,4562.000000,4556.000000,4552.000000,4552.000000,4547.000000,4547.000000,4547.000000,4547.000000,4544.000000,4549.000000,4551.000000,4552.000000,4560.000000,4565.000000,4575.000000,4593.000000,4611.000000,4640.000000,3766.000000,3220.000000,3206.000000,3294.000000,3387.000000,3435.000000,3423.000000,3415.000000,3405.000000,3400.000000,3396.000000,3391.000000,3389.000000,3389.000000,3385.000000,3384.000000,3384.000000,3382.000000,3382.000000,3382.000000,3382.000000,3381.000000,3381.000000,3380.000000,3379.000000,3379.000000,3379.000000,3381.000000,3382.000000,3383.000000,3385.000000,3387.000000,3388.000000,3390.000000,3395.000000,3396.000000,3400.000000,3404.000000,3409.000000,3416.000000,3421.000000,3423.000000,3431.000000,3435.000000,3442.000000,3450.000000,3461.000000,3477.000000,3499.000000,3459.000000,3404.000000,3410.000000,3681.000000,4578.000000,4972.000000,4933.000000,4913.000000,4896.000000,4884.000000,4874.000000,4869.000000,4863.000000,4855.000000,4857.000000,4856.000000,4854.000000,4854.000000,4856.000000,4857.000000,4858.000000,4861.000000,4862.000000,4864.000000,4868.000000,4869.000000
4541.000000,4535.000000,4531.000000,4525.000000,4521.000000,4517.000000,4512.000000,4506.000000,4500.000000,4497.000000,4491.000000,4487.000000,4483.000000,4477.000000,4473.000000,4467.000000,4464.000000,4463.000000,4462.000000,4458.000000,4457.000000,4455.000000,4459.000000,4461.000000,4467.000000,2916.000000,2742.000000,2750.000000,2842.000000,3166.000000,3370.000000,3365.000000,3361.000000,3359.000000,3359.000000,3358.000000,3357.000000,3356.000000,3355.000000,3355.000000,3355.000000,3354.000000,3353.000000,3353.000000,3351.000000,3351.000000,3351.000000,3349.000000,3349.000000,3349.000000,3348.000000,3348.000000,3349.000000,3349.000000,3349.000000,3350.000000,3350.000000,3350.000000,3353.000000,3354.000000,3356.000000,3359.000000,3360.000000,3362.000000,3365.000000,3369.000000,3374.000000,3381.000000,3389.000000,3402.000000,3410.000000,3420.000000,3428.000000,3442.000000,3241.000000,3034.000000,2986.000000,3173.000000,4448.000000,4806.000000,4798.000000,4790.000000,4785.000000,4784.000000,4785.000000,4785.000000,4786.000000,4789.000000,4790.000000,4795.000000,4799.000000,4802.000000,4808.000000,4815.000000,4812.000000,4818.000000,4823.000000,4826.000000,4831.000000,4835.000000
4479.000000,4468.000000,4455.000000,4447.000000,4436.000000,4425.000000,4416.000000,4406.000000,4398.000000,4384.000000,4372.000000,4355.000000,4340.000000,4327.000000,4311.000000,4288.000000,4265.000000,4236.000000,4201.000000,4158.000000,4095.000000,4000.000000,3834.000000,3458.000000,2817.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2879.000000,3183.000000,3241.000000,3266.000000,3280.000000,3289.000000,3295.000000,3300.000000,3303.000000,3307.000000,3309.000000,3311.000000,3311.000000,3312.000000,3313.000000,3314.000000,3315.000000,3316.000000,3317.000000,3318.000000,3319.000000,3320.000000,3321.000000,3322.000000,3323.000000,3324.000000,3325.000000,3326.000000,3327.000000,3328.000000,3329.000000,3329.000000,3329.000000,3329.000000,3329.000000,3326.000000,3323.000000,3320.000000,3317.000000,3314.000000,3305.000000,3290.000000,3245.000000,0.000000,0.000000,2275.000000,2417.000000,2577.000000,4411.000000,4587.000000,4611.000000,4627.000000,4643.000000,4660.000000,4671.000000,4680.000000,4690.000000,4699.000000,4706.000000,4716.000000,4726.000000,4735.000000,4743.000000,4754.000000,4762.000000,4771.000000,4781.000000,4790.000000,4799.000000,4804.000000
4360.000000,4348.000000,4333.000000,4318.000000,4303.000000,4285.000000,4266.000000,4248.000000,4230.000000,4203.000000,4178.000000,4153.000000,4118.000000,4083.000000,4044.000000,3992.000000,3934.000000,3867.000000,3769.000000,3647.000000,3478.000000,3254.000000,3039.000000,2833.000000,2606.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2678.000000,2902.000000,3060.000000,3135.000000,3180.000000,3204.000000,3222.000000,3236.000000,3245.000000,3253.000000,3259.000000,3264.000000,3268.000000,3272.000000,3274.000000,3276.000000,3279.000000,3281.000000,3282.000000,3283.000000,3284.000000,3285.000000,3285.000000,3286.000000,3287.000000,3286.000000,3286.000000,3285.000000,3283.000000,3284.000000,3282.000000,3280.000000,3277.000000,3271.000000,3268.000000,3262.000000,3255.000000,3244.000000,3228.000000,3208.000000,3171.000000,3099.000000,2903.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2859.000000,4065.000000,4227.000000,4291.000000,4345.000000,4392.000000,4428.000000,4458.000000,4485.000000,4511.000000,4535.000000,4555.000000,4572.000000,4589.000000,4610.000000,4620.000000,4634.000000,4647.000000,4660.000000,4673.000000,4687.000000,4697.000000
4250.000000,4232.000000,4213.000000,4189.000000,4168.000000,4143.000000,4117.000000,4092.000000,4058.000000,4021.000000,3986.000000,3944.000000,3901.000000,3840.000000,3775.000000,3700.000000,3604.000000,3499.000000,3356.000000,3225.000000,3093.000000,2962.000000,2840.000000,2698.000000,2564.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2627.000000,2756.000000,2889.000000,2997.000000,3067.000000,3112.000000,3143.000000,3169.000000,3183.000000,3197.000000,3205.000000,3214.000000,3223.000000,3227.000000,3231.000000,3235.000000,3238.000000,3242.000000,3244.000000,3245.000000,3247.000000,3250.000000,3249.000000,3249.000000,3249.000000,3246.000000,3247.000000,3248.000000,3244.000000,3243.000000,3239.000000,3234.000000,3230.000000,3224.000000,3213.000000,3204.000000,3191.000000,3172.000000,3148.000000,3110.000000,3041.000000,2921.000000,2780.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2745.000000,3025.000000,3305.000000,3585.000000,3858.000000,4049.000000,4178.000000,4236.000000,4281.000000,4319.000000,4356.000000,4387.000000,4417.000000,4445.000000,4468.000000,4488.000000,4510.000000,4529.000000,4547.000000,4566.000000,4581.000000,4596.000000
4140.000000,4112.000000,4089.000000,4061.000000,4033.000000,4001.000000,3968.000000,3934.000000,3890.000000,3844.000000,3793.000000,3737.000000,3672.000000,3598.000000,3518.000000,3414.000000,3316.000000,3219.000000,3124.000000,3029.000000,2933.000000,2847.000000,2740.000000,2645.000000,2544.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2601.000000,2694.000000,2779.000000,2858.000000,2957.000000,3020.000000,3062.000000,3095.000000,3119.000000,3137.000000,3152.000000,3165.000000,3175.000000,3182.000000,3188.000000,3194.000000,3198.000000,3202.000000,3206.000000,3208.000000,3211.000000,3211.000000,3212.000000,3212.000000,3213.000000,3212.000000,3209.000000,3208.000000,3205.000000,3202.000000,3194.000000,3191.000000,3184.000000,3174.000000,3164.000000,3148.000000,3129.000000,3103.000000,3067.000000,3011.000000,2921.000000,2826.000000,2728.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2734.000000,2888.000000,3051.000000,3210.000000,3370.000000,3528.000000,3686.000000,3843.000000,3971.000000,4071.000000,4154.000000,4220.000000,4260.000000,4298.000000,4326.000000,4357.000000,4383.000000,4410.000000,4430.000000,4457.000000,4476.000000,4501.000000
4027.000000,3998.000000,3973.000000,3934.000000,3899.000000,3860.000000,3818.000000,3773.000000,3725.000000,3667.000000,3602.000000,3539.000000,3454.000000,3377.000000,3305.000000,3225.000000,3149.000000,3073.000000,2996.000000,2921.000000,2854.000000,2768.000000,2690.000000,2617.000000,2535.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2584.000000,2657.000000,2722.000000,2790.000000,2871.000000,2929.000000,2984.000000,3027.000000,3056.000000,3077.000000,3098.000000,3113.000000,3126.000000,3140.000000,3145.000000,3152.000000,3158.000000,3162.000000,3168.000000,3171.000000,3173.000000,3174.000000,3176.000000,3176.000000,3176.000000,3175.000000,3170.000000,3168.000000,3166.000000,3161.000000,3155.000000,3148.000000,3138.000000,3126.000000,3111.000000,3093.000000,3066.000000,3034.000000,2985.000000,2915.000000,2841.000000,2768.000000,2694.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2727.000000,2842.000000,2954.000000,3064.000000,3179.000000,3292.000000,3404.000000,3516.000000,3626.000000,3739.000000,3850.000000,3946.000000,4028.000000,4102.000000,4156.000000,4213.000000,4261.000000,4291.000000,4321.000000,4348.000000,4375.000000,4397.000000
3915.000000,3881.000000,3843.000000,3807.000000,3765.000000,3719.000000,3669.000000,3615.000000,3565.000000,3489.000000,3424.000000,3361.000000,3298.000000,3233.000000,3171.000000,3107.000000,3042.000000,2978.000000,2916.000000,2862.000000,2785.000000,2724.000000,2658.000000,2595.000000,2528.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2570.000000,2626.000000,2682.000000,2737.000000,2794.000000,2859.000000,2908.000000,2955.000000,2992.000000,3022.000000,3045.000000,3062.000000,3079.000000,3091.000000,3103.000000,3110.000000,3120.000000,3124.000000,3129.000000,3133.000000,3136.000000,3138.000000,3135.000000,3138.000000,3138.000000,3137.000000,3134.000000,3133.000000,3126.000000,3119.000000,3113.000000,3103.000000,3093.000000,3077.000000,3058.000000,3035.000000,3002.000000,2960.000000,2906.000000,2846.000000,2786.000000,2727.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2729.000000,2816.000000,2898.000000,2990.000000,3080.000000,3169.000000,3255.000000,3344.000000,3430.000000,3516.000000,3603.000000,3693.000000,3783.000000,3865.000000,3945.000000,4012.000000,4073.000000,4133.000000,4177.000000,4219.000000,4260.000000,4300.000000
3803.000000,3766.000000,3722.000000,3680.000000,3632.000000,3581.000000,3521.000000,3466.000000,3412.000000,3356.000000,3303.000000,3244.000000,3188.000000,3135.000000,3081.000000,3025.000000,2969.000000,2913.000000,2864.000000,2803.000000,2748.000000,2693.000000,2636.000000,2583.000000,2522.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2558.000000,2605.000000,2651.000000,2697.000000,2744.000000,2790.000000,2831.000000,2887.000000,2928.000000,2963.000000,2990.000000,3013.000000,3030.000000,3045.000000,3059.000000,3068.000000,3076.000000,3083.000000,3086.000000,3094.000000,3098.000000,3100.000000,3101.000000,3100.000000,3101.000000,3100.000000,3095.000000,3091.000000,3085.000000,3079.000000,3071.000000,3060.000000,3047.000000,3028.000000,3008.000000,2980.000000,2942.000000,2894.000000,2844.000000,2795.000000,2747.000000,2698.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2653.000000,2731.000000,2800.000000,2874.000000,2945.000000,3017.000000,3090.000000,3162.000000,3234.000000,3307.000000,3379.000000,3453.000000,3525.000000,3598.000000,3666.000000,3742.000000,3814.000000,3884.000000,3953.000000,4013.000000,4064.000000,4113.000000,4164.000000
3694.000000,3650.000000,3610.000000,3550.000000,3505.000000,3456.000000,3407.000000,3360.000000,3311.000000,3259.000000,3213.000000,3162.000000,3115.000000,3063.000000,3017.000000,2965.000000,2919.000000,2872.000000,2817.000000,2769.000000,2721.000000,2672.000000,2624.000000,2575.000000,2519.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2546.000000,2586.000000,2626.000000,2668.000000,2710.000000,2746.000000,2786.000000,2837.000000,2868.000000,2906.000000,2939.000000,2963.000000,2985.000000,3002.000000,3012.000000,3027.000000,3036.000000,3046.000000,3051.000000,3056.000000,3060.000000,3063.000000,3065.000000,3066.000000,3063.000000,3062.000000,3058.000000,3054.000000,3048.000000,3041.000000,3028.000000,3017.000000,3001.000000,2981.000000,2955.000000,2922.000000,2881.000000,2840.000000,2799.000000,2757.000000,2716.000000,2673.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2667.000000,2732.000000,2790.000000,2854.000000,2910.000000,2980.000000,3039.000000,3101.000000,3162.000000,3225.000000,3288.000000,3351.000000,3414.000000,3474.000000,3536.000000,3598.000000,3660.000000,3723.000000,3785.000000,3847.000000,3909.000000,3965.000000,4017.000000
3584.000000,3540.000000,3496.000000,3451.000000,3409.000000,3364.000000,3318.000000,3272.000000,3233.000000,3187.000000,3143.000000,3096.000000,3053.000000,3009.000000,2964.000000,2920.000000,2889.000000,2831.000000,2787.000000,2743.000000,2697.000000,2654.000000,2608.000000,2565.000000,2516.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2534.000000,2571.000000,2605.000000,2642.000000,2676.000000,2713.000000,2745.000000,2781.000000,2826.000000,2851.000000,2882.000000,2913.000000,2937.000000,2955.000000,2973.000000,2986.000000,2997.000000,3006.000000,3014.000000,3018.000000,3024.000000,3024.000000,3028.000000,3028.000000,3027.000000,3028.000000,3022.000000,3017.000000,3008.000000,3001.000000,2988.000000,2972.000000,2952.000000,2934.000000,2900.000000,2869.000000,2832.000000,2795.000000,2759.000000,2725.000000,2686.000000,2650.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2674.000000,2733.000000,2783.000000,2839.000000,2891.000000,2948.000000,3003.000000,3056.000000,3110.000000,3167.000000,3223.000000,3277.000000,3331.000000,3389.000000,3441.000000,3496.000000,3547.000000,3605.000000,3660.000000,3708.000000,3770.000000,3824.000000,3878.000000
3495.000000,3454.000000,3413.000000,3371.000000,3330.000000,3290.000000,3252.000000,3211.000000,3171.000000,3128.000000,3088.000000,3047.000000,3007.000000,2967.000000,2927.000000,2897.000000,2844.000000,2804.000000,2763.000000,2722.000000,2684.000000,2642.000000,2599.000000,2561.000000,2515.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2526.000000,2559.000000,2588.000000,2619.000000,2652.000000,2682.000000,2708.000000,2742.000000,2771.000000,2797.000000,2834.000000,2863.000000,2889.000000,2911.000000,2929.000000,2946.000000,2957.000000,2967.000000,2976.000000,2981.000000,2986.000000,2989.000000,2992.000000,2992.000000,2990.000000,2988.000000,2984.000000,2978.000000,2970.000000,2960.000000,2946.000000,2929.000000,2909.000000,2882.000000,2855.000000,2822.000000,2790.000000,2762.000000,2727.000000,2696.000000,2664.000000,2633.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2679.000000,2737.000000,2780.000000,2829.000000,2878.000000,2921.000000,2975.000000,3026.000000,3074.000000,3121.000000,3173.000000,3225.000000,3270.000000,3319.000000,3369.000000,3419.000000,3468.000000,3517.000000,3567.000000,3615.000000,3665.000000,3713.000000,3763.000000
3425.000000,3384.000000,3348.000000,3309.000000,3272.000000,3237.000000,3197.000000,3162.000000,3122.000000,3084.000000,3046.000000,3010.000000,2970.000000,2934.000000,2907.000000,2856.000000,2819.000000,2782.000000,2745.000000,2705.000000,2671.000000,2634.000000,2592.000000,2557.000000,2514.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2516.000000,2544.000000,2569.000000,2595.000000,2629.000000,2655.000000,2681.000000,2710.000000,2735.000000,2762.000000,2786.000000,2817.000000,2844.000000,2867.000000,2885.000000,2903.000000,2916.000000,2928.000000,2937.000000,2945.000000,2950.000000,2952.000000,2954.000000,2957.000000,2954.000000,2952.000000,2945.000000,2939.000000,2931.000000,2919.000000,2904.000000,2889.000000,2864.000000,2839.000000,2810.000000,2782.000000,2756.000000,2728.000000,2701.000000,2671.000000,2644.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2686.000000,2737.000000,2776.000000,2821.000000,2871.000000,2910.000000,2957.000000,3000.000000,3047.000000,3091.000000,3131.000000,3182.000000,3228.000000,3270.000000,3314.000000,3361.000000,3405.000000,3450.000000,3494.000000,3539.000000,3583.000000,3630.000000,3674.000000
3363.000000,3329.000000,3293.000000,3259.000000,3223.000000,3186.000000,3152.000000,3116.000000,3082.000000,3046.000000,3011.000000,2977.000000,2940.000000,2916.000000,2870.000000,2835.000000,2799.000000,2763.000000,2728.000000,2694.000000,2659.000000,2623.000000,2586.000000,2552.000000,2513.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2506.000000,2532.000000,2556.000000,2580.000000,2607.000000,2632.000000,2655.000000,2679.000000,2702.000000,2729.000000,2750.000000,2784.000000,2800.000000,2820.000000,2842.000000,2861.000000,2875.000000,2888.000000,2898.000000,2905.000000,2910.000000,2918.000000,2919.000000,2917.000000,2917.000000,2913.000000,2909.000000,2902.000000,2889.000000,2878.000000,2863.000000,2842.000000,2820.000000,2794.000000,2769.000000,2748.000000,2724.000000,2698.000000,2672.000000,2648.000000,2623.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2650.000000,2692.000000,2739.000000,2773.000000,2815.000000,2857.000000,2901.000000,2935.000000,2982.000000,3023.000000,3065.000000,3107.000000,3143.000000,3187.000000,3230.000000,3272.000000,3315.000000,3356.000000,3393.000000,3441.000000,3479.000000,3519.000000,3562.000000,3603.000000
3316.000000,3282.000000,3246.000000,3215.000000,3182.000000,3148.000000,3118.000000,3084.000000,3050.000000,3016.000000,2983.000000,2949.000000,2920.000000,2883.000000,2850.000000,2815.000000,2783.000000,2747.000000,2715.000000,2683.000000,2650.000000,2616.000000,2585.000000,2550.000000,2511.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2498.000000,2520.000000,2540.000000,2565.000000,2587.000000,2609.000000,2633.000000,2655.000000,2674.000000,2696.000000,2718.000000,2739.000000,2755.000000,2779.000000,2799.000000,2818.000000,2835.000000,2847.000000,2856.000000,2870.000000,2874.000000,2878.000000,2879.000000,2881.000000,2881.000000,2874.000000,2869.000000,2861.000000,2851.000000,2835.000000,2820.000000,2799.000000,2779.000000,2758.000000,2737.000000,2716.000000,2692.000000,2670.000000,2651.000000,2630.000000,2607.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2655.000000,2696.000000,2741.000000,2773.000000,2810.000000,2851.000000,2889.000000,2926.000000,2967.000000,3006.000000,3044.000000,3083.000000,3121.000000,3155.000000,3199.000000,3237.000000,3278.000000,3314.000000,3354.000000,3391.000000,3431.000000,3471.000000,3509.000000,3549.000000
3274.000000,3245.000000,3212.000000,3180.000000,3150.000000,3117.000000,3084.000000,3055.000000,3024.000000,2991.000000,2961.000000,2933.000000,2895.000000,2863.000000,2832.000000,2800.000000,2769.000000,2737.000000,2704.000000,2674.000000,2646.000000,2609.000000,2578.000000,2548.000000,2510.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2488.000000,2508.000000,2528.000000,2551.000000,2567.000000,2591.000000,2610.000000,2631.000000,2648.000000,2668.000000,2686.000000,2706.000000,2724.000000,2745.000000,2761.000000,2778.000000,2792.000000,2812.000000,2821.000000,2831.000000,2836.000000,2841.000000,2843.000000,2846.000000,2842.000000,2840.000000,2835.000000,2820.000000,2811.000000,2796.000000,2779.000000,2764.000000,2744.000000,2727.000000,2706.000000,2688.000000,2667.000000,2649.000000,2629.000000,2608.000000,2588.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2663.000000,2701.000000,2744.000000,2774.000000,2811.000000,2846.000000,2885.000000,2919.000000,2950.000000,2992.000000,3029.000000,3065.000000,3100.000000,3137.000000,3166.000000,3210.000000,3246.000000,3282.000000,3320.000000,3356.000000,3392.000000,3429.000000,3465.000000,3502.000000
3243.000000,3214.000000,3182.000000,3153.000000,3122.000000,3091.000000,3061.000000,3033.000000,3001.000000,2972.000000,2950.000000,2908.000000,2879.000000,2847.000000,2818.000000,2787.000000,2757.000000,2727.000000,2696.000000,2666.000000,2635.000000,2605.000000,2575.000000,2544.000000,2510.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2481.000000,2498.000000,2517.000000,2535.000000,2554.000000,2571.000000,2590.000000,2608.000000,2625.000000,2643.000000,2660.000000,2677.000000,2693.000000,2708.000000,2725.000000,2745.000000,2757.000000,2772.000000,2784.000000,2793.000000,2801.000000,2805.000000,2808.000000,2809.000000,2804.000000,2801.000000,2795.000000,2787.000000,2775.000000,2755.000000,2741.000000,2726.000000,2712.000000,2695.000000,2678.000000,2661.000000,2643.000000,2626.000000,2609.000000,2590.000000,2572.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2672.000000,2702.000000,2746.000000,2774.000000,2808.000000,2841.000000,2876.000000,2911.000000,2945.000000,2981.000000,3016.000000,3048.000000,3083.000000,3118.000000,3152.000000,3183.000000,3221.000000,3258.000000,3291.000000,3327.000000,3361.000000,3395.000000,3429.000000,3465.000000
3215.000000,3186.000000,3156.000000,3128.000000,3098.000000,3069.000000,3040.000000,3009.000000,2983.000000,2963.000000,2921.000000,2893.000000,2865.000000,2834.000000,2805.000000,2777.000000,2748.000000,2719.000000,2688.000000,2661.000000,2631.000000,2600.000000,2572.000000,2543.000000,2509.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2470.000000,2488.000000,2506.000000,2521.000000,2539.000000,2556.000000,2571.000000,2588.000000,2603.000000,2620.000000,2634.000000,2650.000000,2662.000000,2682.000000,2692.000000,2709.000000,2722.000000,2734.000000,2745.000000,2755.000000,2765.000000,2767.000000,2771.000000,2769.000000,2768.000000,2765.000000,2758.000000,2746.000000,2735.000000,2724.000000,2713.000000,2692.000000,2681.000000,2667.000000,2652.000000,2636.000000,2622.000000,2605.000000,2591.000000,2573.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2675.000000,2708.000000,2749.000000,2774.000000,2806.000000,2841.000000,2872.000000,2906.000000,2938.000000,2967.000000,3005.000000,3038.000000,3070.000000,3105.000000,3136.000000,3169.000000,3196.000000,3236.000000,3266.000000,3305.000000,3334.000000,3366.000000,3401.000000,3433.000000
3192.000000,3163.000000,3133.000000,3108.000000,3079.000000,3052.000000,3022.000000,2996.000000,2978.000000,2935.000000,2910.000000,2880.000000,2853.000000,2825.000000,2796.000000,2768.000000,2738.000000,2711.000000,2683.000000,2659.000000,2626.000000,2598.000000,2570.000000,2542.000000,2508.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2460.000000,2478.000000,2493.000000,2509.000000,2523.000000,2538.000000,2554.000000,2569.000000,2582.000000,2597.000000,2608.000000,2628.000000,2639.000000,2651.000000,2663.000000,2673.000000,2678.000000,2699.000000,2708.000000,2717.000000,2727.000000,2732.000000,2733.000000,2734.000000,2734.000000,2727.000000,2719.000000,2710.000000,2700.000000,2689.000000,2676.000000,2668.000000,2656.000000,2637.000000,2627.000000,2614.000000,2601.000000,2586.000000,2571.000000,2558.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2648.000000,2681.000000,2711.000000,2751.000000,2775.000000,2806.000000,2839.000000,2870.000000,2904.000000,2936.000000,2965.000000,2997.000000,3028.000000,3058.000000,3092.000000,3123.000000,3154.000000,3186.000000,3212.000000,3251.000000,3282.000000,3313.000000,3347.000000,3376.000000,3407.000000
3172.000000,3145.000000,3119.000000,3092.000000,3063.000000,3032.000000,3010.000000,2992.000000,2948.000000,2925.000000,2897.000000,2870.000000,2845.000000,2816.000000,2789.000000,2760.000000,2733.000000,2707.000000,2679.000000,2649.000000,2621.000000,2597.000000,2570.000000,2540.000000,2507.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2451.000000,2468.000000,2480.000000,2494.000000,2510.000000,2523.000000,2538.000000,2553.000000,2562.000000,2579.000000,2588.000000,2602.000000,2614.000000,2624.000000,2635.000000,2645.000000,2653.000000,2667.000000,2676.000000,2681.000000,2686.000000,2694.000000,2697.000000,2698.000000,2694.000000,2690.000000,2681.000000,2678.000000,2667.000000,2660.000000,2650.000000,2640.000000,2629.000000,2618.000000,2607.000000,2589.000000,2579.000000,2567.000000,2553.000000,2541.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2654.000000,2687.000000,2714.000000,2754.000000,2776.000000,2807.000000,2837.000000,2871.000000,2898.000000,2931.000000,2959.000000,2984.000000,3021.000000,3052.000000,3081.000000,3112.000000,3142.000000,3172.000000,3206.000000,3228.000000,3265.000000,3294.000000,3327.000000,3357.000000,3389.000000
3155.000000,3131.000000,3101.000000,3076.000000,3050.000000,3024.000000,3006.000000,2965.000000,2940.000000,2917.000000,2888.000000,2859.000000,2835.000000,2808.000000,2784.000000,2752.000000,2727.000000,2701.000000,2675.000000,2646.000000,2622.000000,2594.000000,2566.000000,2540.000000,2506.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2442.000000,2459.000000,2470.000000,2483.000000,2497.000000,2510.000000,2520.000000,2537.000000,2546.000000,2556.000000,2568.000000,2581.000000,2590.000000,2600.000000,2609.000000,2618.000000,2625.000000,2633.000000,2642.000000,2649.000000,2655.000000,2656.000000,2661.000000,2661.000000,2659.000000,2653.000000,2650.000000,2646.000000,2636.000000,2629.000000,2620.000000,2612.000000,2602.000000,2592.000000,2582.000000,2572.000000,2564.000000,2546.000000,2538.000000,2525.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2657.000000,2689.000000,2717.000000,2757.000000,2779.000000,2809.000000,2838.000000,2869.000000,2897.000000,2927.000000,2956.000000,2985.000000,3014.000000,3045.000000,3075.000000,3104.000000,3133.000000,3163.000000,3194.000000,3223.000000,3245.000000,3281.000000,3312.000000,3341.000000,3372.000000
3142.000000,3116.000000,3089.000000,3065.000000,3038.000000,3016.000000,2984.000000,2957.000000,2933.000000,2904.000000,2881.000000,2853.000000,2827.000000,2800.000000,2776.000000,2750.000000,2723.000000,2697.000000,2673.000000,2644.000000,2618.000000,2591.000000,2565.000000,2539.000000,2504.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2433.000000,2447.000000,2459.000000,2472.000000,2481.000000,2498.000000,2504.000000,2518.000000,2528.000000,2540.000000,2547.000000,2558.000000,2569.000000,2575.000000,2586.000000,2591.000000,2599.000000,2605.000000,2609.000000,2607.000000,2621.000000,2621.000000,2622.000000,2623.000000,2620.000000,2620.000000,2616.000000,2612.000000,2607.000000,2597.000000,2592.000000,2586.000000,2575.000000,2570.000000,2561.000000,2552.000000,2541.000000,2532.000000,2524.000000,2508.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2665.000000,2693.000000,2724.000000,2761.000000,2782.000000,2810.000000,2837.000000,2867.000000,2896.000000,2928.000000,2953.000000,2981.000000,3006.000000,3040.000000,3068.000000,3095.000000,3124.000000,3157.000000,3184.000000,3213.000000,3241.000000,3265.000000,3301.000000,3329.000000,3359.000000
3134.000000,3108.000000,3082.000000,3056.000000,3038.000000,3003.000000,2975.000000,2951.000000,2925.000000,2899.000000,2876.000000,2849.000000,2822.000000,2797.000000,2770.000000,2744.000000,2718.000000,2692.000000,2667.000000,2641.000000,2616.000000,2589.000000,2564.000000,2537.000000,2503.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2640.000000,2669.000000,2698.000000,2727.000000,2763.000000,2784.000000,2811.000000,2840.000000,2868.000000,2896.000000,2924.000000,2952.000000,2981.000000,3008.000000,3036.000000,3065.000000,3094.000000,3121.000000,3149.000000,3177.000000,3206.000000,3235.000000,3262.000000,3284.000000,3319.000000,3348.000000
3124.000000,3099.000000,3074.000000,3054.000000,3021.000000,2994.000000,2970.000000,2945.000000,2920.000000,2895.000000,2865.000000,2843.000000,2818.000000,2791.000000,2769.000000,2745.000000,2717.000000,2691.000000,2664.000000,2638.000000,2615.000000,2590.000000,2563.000000,2537.000000,2502.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2648.000000,2678.000000,2702.000000,2732.000000,2767.000000,2787.000000,2814.000000,2841.000000,2870.000000,2898.000000,2923.000000,2952.000000,2982.000000,3007.000000,3029.000000,3064.000000,3090.000000,3119.000000,3145.000000,3174.000000,3202.000000,3229.000000,3256.000000,3285.000000,3305.000000,3338.000000
3117.000000,3094.000000,3070.000000,3041.000000,3017.000000,2989.000000,2964.000000,2940.000000,2918.000000,2890.000000,2865.000000,2843.000000,2814.000000,2787.000000,2764.000000,2739.000000,2713.000000,2688.000000,2662.000000,2641.000000,2616.000000,2587.000000,2564.000000,2536.000000,2501.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2653.000000,2680.000000,2707.000000,2736.000000,2771.000000,2790.000000,2817.000000,2843.000000,2871.000000,2899.000000,2926.000000,2956.000000,2980.000000,3006.000000,3034.000000,3062.000000,3089.000000,3117.000000,3142.000000,3172.000000,3198.000000,3225.000000,3255.000000,3280.000000,3306.000000,3327.000000
3114.000000,3097.000000,3063.000000,3038.000000,3013.000000,2988.000000,2963.000000,2941.000000,2913.000000,2889.000000,2862.000000,2833.000000,2813.000000,2791.000000,2764.000000,2737.000000,2713.000000,2687.000000,2664.000000,2638.000000,2611.000000,2587.000000,2561.000000,2534.000000,2500.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2659.000000,2686.000000,2714.000000,2739.000000,2776.000000,2794.000000,2821.000000,2848.000000,2874.000000,2900.000000,2925.000000,2955.000000,2982.000000,3009.000000,3032.000000,3057.000000,3091.000000,3117.000000,3143.000000,3171.000000,3197.000000,3225.000000,3251.000000,3279.000000,3305.000000,3330.000000
3120.000000,3087.000000,3061.000000,3036.000000,3010.000000,2987.000000,2961.000000,2938.000000,2911.000000,2887.000000,2862.000000,2835.000000,2812.000000,2788.000000,2763.000000,2738.000000,2711.000000,2687.000000,2660.000000,2636.000000,2611.000000,2587.000000,2560.000000,2534.000000,2499.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2662.000000,2692.000000,2717.000000,2744.000000,2779.000000,2801.000000,2824.000000,2852.000000,2877.000000,2905.000000,2931.000000,2958.000000,2985.000000,3011.000000,3038.000000,3064.000000,3090.000000,3118.000000,3145.000000,3170.000000,3200.000000,3226.000000,3253.000000,3278.000000,3306.000000,3331.000000
3100.000000,3086.000000,3061.000000,3035.000000,3009.000000,2986.000000,2960.000000,2934.000000,2910.000000,2886.000000,2861.000000,2835.000000,2811.000000,2787.000000,2762.000000,2737.000000,2715.000000,2686.000000,2659.000000,2636.000000,2611.000000,2587.000000,2560.000000,2534.000000,2499.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2199.000000,2202.000000,2200.000000,2199.000000,2199.000000,2197.000000,2197.000000,2196.000000,2195.000000,2195.000000,2191.000000,2193.000000,2188.000000,2188.000000,2188.000000,2187.000000,2184.000000,2183.000000,2182.000000,2182.000000,2179.000000,2178.000000,2178.000000,2177.000000,2164.000000,2174.000000,2174.000000,2172.000000,2173.000000,2170.000000,2171.000000,2166.000000,2167.000000,2170.000000,2156.000000,2150.000000,2147.000000,2140.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2640.000000,2669.000000,2695.000000,2723.000000,2748.000000,2784.000000,2803.000000,2830.000000,2855.000000,2881.000000,2909.000000,2936.000000,2961.000000,2990.000000,3016.000000,3042.000000,3067.000000,3088.000000,3121.000000,3148.000000,3176.000000,3199.000000,3227.000000,3253.000000,3280.000000,3306.000000,3332.000000
3113.000000,3077.000000,3062.000000,3037.000000,3012.000000,2988.000000,2962.000000,2940.000000,2912.000000,2888.000000,2861.000000,2833.000000,2812.000000,2790.000000,2763.000000,2737.000000,2713.000000,2687.000000,2663.000000,2638.000000,2611.000000,2587.000000,2561.000000,2534.000000,2500.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2220.000000,2222.000000,2222.000000,2221.000000,2220.000000,2219.000000,2217.000000,2215.000000,2215.000000,2213.000000,2213.000000,2213.000000,2209.000000,2208.000000,2207.000000,2208.000000,2201.000000,2204.000000,2202.000000,2202.000000,2199.000000,2198.000000,2197.000000,2185.000000,2195.000000,2193.000000,2192.000000,2190.000000,2192.000000,2187.000000,2187.000000,2181.000000,2179.000000,2184.000000,2169.000000,2159.000000,2155.000000,2149.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2648.000000,2673.000000,2701.000000,2727.000000,2753.000000,2789.000000,2808.000000,2835.000000,2861.000000,2887.000000,2914.000000,2939.000000,2966.000000,2992.000000,3020.000000,3048.000000,3072.000000,3098.000000,3125.000000,3153.000000,3178.000000,3204.000000,3232.000000,3257.000000,3285.000000,3312.000000,3336.000000
3117.000000,3093.000000,3055.000000,3040.000000,3016.000000,2989.000000,2963.000000,2940.000000,2918.000000,2889.000000,2864.000000,2840.000000,2814.000000,2786.000000,2764.000000,2739.000000,2713.000000,2686.000000,2662.000000,2642.000000,2616.000000,2587.000000,2564.000000,2536.000000,2501.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2241.000000,2243.000000,2243.000000,2243.000000,2242.000000,2242.000000,2239.000000,2234.000000,2236.000000,2234.000000,2233.000000,2231.000000,2230.000000,2228.000000,2230.000000,2228.000000,2226.000000,2223.000000,2222.000000,2221.000000,2222.000000,2218.000000,2205.000000,2218.000000,2216.000000,2214.000000,2214.000000,2211.000000,2208.000000,2207.000000,2203.000000,2197.000000,2193.000000,2199.000000,2180.000000,2172.000000,2165.000000,2155.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2652.000000,2679.000000,2707.000000,2732.000000,2758.000000,2795.000000,2813.000000,2840.000000,2866.000000,2893.000000,2920.000000,2946.000000,2970.000000,2999.000000,3025.000000,3053.000000,3079.000000,3104.000000,3127.000000,3158.000000,3185.000000,3211.000000,3237.000000,3265.000000,3292.000000,3317.000000,3344.000000
3123.000000,3098.000000,3074.000000,3033.000000,3020.000000,2995.000000,2969.000000,2944.000000,2919.000000,2894.000000,2864.000000,2843.000000,2817.000000,2790.000000,2769.000000,2746.000000,2716.000000,2690.000000,2663.000000,2638.000000,2615.000000,2590.000000,2563.000000,2537.000000,2502.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2262.000000,2266.000000,2265.000000,2269.000000,2269.000000,2264.000000,2262.000000,2261.000000,2262.000000,2260.000000,2258.000000,2255.000000,2255.000000,2252.000000,2251.000000,2252.000000,2249.000000,2247.000000,2245.000000,2244.000000,2242.000000,2230.000000,2241.000000,2240.000000,2240.000000,2237.000000,2234.000000,2233.000000,2231.000000,2225.000000,2220.000000,2215.000000,2206.000000,2210.000000,2190.000000,2183.000000,2177.000000,2168.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2659.000000,2687.000000,2712.000000,2738.000000,2764.000000,2802.000000,2819.000000,2846.000000,2870.000000,2899.000000,2924.000000,2951.000000,2979.000000,3007.000000,3037.000000,3059.000000,3085.000000,3113.000000,3140.000000,3167.000000,3193.000000,3220.000000,3247.000000,3272.000000,3303.000000,3327.000000,3353.000000
3133.000000,3107.000000,3081.000000,3055.000000,3016.000000,3002.000000,2974.000000,2950.000000,2924.000000,2898.000000,2875.000000,2848.000000,2821.000000,2796.000000,2769.000000,2743.000000,2717.000000,2691.000000,2666.000000,2641.000000,2616.000000,2589.000000,2564.000000,2537.000000,2503.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2282.000000,2289.000000,2293.000000,2291.000000,2292.000000,2291.000000,2289.000000,2289.000000,2287.000000,2285.000000,2284.000000,2283.000000,2279.000000,2280.000000,2277.000000,2276.000000,2273.000000,2273.000000,2271.000000,2269.000000,2257.000000,2269.000000,2267.000000,2263.000000,2264.000000,2262.000000,2259.000000,2252.000000,2248.000000,2243.000000,2239.000000,2230.000000,2223.000000,2224.000000,2203.000000,2195.000000,2185.000000,2179.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2664.000000,2691.000000,2717.000000,2744.000000,2770.000000,2808.000000,2826.000000,2852.000000,2880.000000,2906.000000,2934.000000,2962.000000,2990.000000,3016.000000,3041.000000,3068.000000,3096.000000,3120.000000,3148.000000,3170.000000,3204.000000,3229.000000,3258.000000,3284.000000,3309.000000,3339.000000,3362.000000
3142.000000,3115.000000,3090.000000,3064.000000,3038.000000,3000.000000,2984.000000,2956.000000,2933.000000,2904.000000,2881.000000,2854.000000,2827.000000,2800.000000,2776.000000,2750.000000,2723.000000,2697.000000,2669.000000,2644.000000,2618.000000,2591.000000,2565.000000,2539.000000,2504.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2304.000000,2310.000000,2314.000000,2317.000000,2318.000000,2317.000000,2316.000000,2317.000000,2318.000000,2316.000000,2312.000000,2310.000000,2310.000000,2306.000000,2306.000000,2304.000000,2304.000000,2299.000000,2298.000000,2283.000000,2298.000000,2297.000000,2292.000000,2291.000000,2289.000000,2287.000000,2282.000000,2277.000000,2269.000000,2260.000000,2255.000000,2245.000000,2236.000000,2237.000000,2214.000000,2205.000000,2196.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2641.000000,2667.000000,2698.000000,2723.000000,2750.000000,2777.000000,2815.000000,2834.000000,2861.000000,2889.000000,2917.000000,2942.000000,2970.000000,2997.000000,3025.000000,3052.000000,3080.000000,3105.000000,3134.000000,3163.000000,3189.000000,3216.000000,3244.000000,3270.000000,3298.000000,3325.000000,3351.000000,3381.000000
3156.000000,3131.000000,3103.000000,3076.000000,3050.000000,3024.000000,2983.000000,2968.000000,2941.000000,2917.000000,2888.000000,2861.000000,2834.000000,2808.000000,2785.000000,2752.000000,2727.000000,2700.000000,2674.000000,2646.000000,2622.000000,2594.000000,2566.000000,2540.000000,2505.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2325.000000,2333.000000,2335.000000,2342.000000,2347.000000,2348.000000,2350.000000,2349.000000,2348.000000,2346.000000,2344.000000,2343.000000,2341.000000,2339.000000,2337.000000,2335.000000,2333.000000,2330.000000,2318.000000,2332.000000,2328.000000,2326.000000,2324.000000,2321.000000,2316.000000,2312.000000,2305.000000,2299.000000,2288.000000,2281.000000,2272.000000,2262.000000,2252.000000,2251.000000,2227.000000,2217.000000,2209.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2649.000000,2676.000000,2703.000000,2732.000000,2761.000000,2784.000000,2824.000000,2842.000000,2869.000000,2899.000000,2924.000000,2954.000000,2981.000000,3010.000000,3036.000000,3064.000000,3094.000000,3120.000000,3150.000000,3175.000000,3203.000000,3227.000000,3259.000000,3287.000000,3310.000000,3342.000000,3368.000000,3398.000000
3168.000000,3144.000000,3115.000000,3091.000000,3062.000000,3035.000000,3009.000000,2967.000000,2947.000000,2924.000000,2896.000000,2869.000000,2841.000000,2815.000000,2787.000000,2759.000000,2732.000000,2704.000000,2680.000000,2649.000000,2621.000000,2597.000000,2569.000000,2540.000000,2506.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2350.000000,2356.000000,2360.000000,2366.000000,2372.000000,2375.000000,2380.000000,2380.000000,2381.000000,2383.000000,2379.000000,2379.000000,2374.000000,2374.000000,2372.000000,2371.000000,2366.000000,2356.000000,2367.000000,2364.000000,2362.000000,2360.000000,2356.000000,2353.000000,2344.000000,2338.000000,2329.000000,2320.000000,2311.000000,2301.000000,2292.000000,2278.000000,2267.000000,2265.000000,2242.000000,2224.000000,2213.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2655.000000,2682.000000,2711.000000,2739.000000,2767.000000,2793.000000,2833.000000,2852.000000,2881.000000,2908.000000,2937.000000,2966.000000,2994.000000,3022.000000,3050.000000,3077.000000,3106.000000,3135.000000,3163.000000,3191.000000,3219.000000,3248.000000,3278.000000,3306.000000,3334.000000,3363.000000,3391.000000,3416.000000
3191.000000,3162.000000,3132.000000,3107.000000,3078.000000,3050.000000,3021.000000,2995.000000,2956.000000,2934.000000,2909.000000,2878.000000,2852.000000,2824.000000,2794.000000,2767.000000,2737.000000,2709.000000,2682.000000,2653.000000,2626.000000,2598.000000,2570.000000,2542.000000,2507.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2367.000000,2375.000000,2390.000000,2394.000000,2400.000000,2403.000000,2412.000000,2416.000000,2418.000000,2420.000000,2420.000000,2421.000000,2418.000000,2414.000000,2412.000000,2407.000000,2396.000000,2407.000000,2405.000000,2402.000000,2401.000000,2396.000000,2389.000000,2383.000000,2375.000000,2363.000000,2355.000000,2341.000000,2333.000000,2321.000000,2309.000000,2297.000000,2286.000000,2274.000000,2250.000000,2238.000000,2223.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2660.000000,2690.000000,2719.000000,2746.000000,2776.000000,2803.000000,2841.000000,2863.000000,2893.000000,2923.000000,2950.000000,2980.000000,3008.000000,3037.000000,3068.000000,3095.000000,3123.000000,3152.000000,3183.000000,3212.000000,3239.000000,3266.000000,3291.000000,3327.000000,3355.000000,3385.000000,3414.000000,3444.000000
3214.000000,3185.000000,3157.000000,3127.000000,3097.000000,3068.000000,3039.000000,3008.000000,2983.000000,2940.000000,2920.000000,2893.000000,2864.000000,2838.000000,2805.000000,2776.000000,2747.000000,2718.000000,2687.000000,2661.000000,2631.000000,2600.000000,2572.000000,2543.000000,2508.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2389.000000,2399.000000,2410.000000,2419.000000,2432.000000,2438.000000,2445.000000,2451.000000,2455.000000,2460.000000,2463.000000,2460.000000,2461.000000,2459.000000,2456.000000,2443.000000,2454.000000,2452.000000,2447.000000,2447.000000,2441.000000,2433.000000,2423.000000,2415.000000,2406.000000,2395.000000,2384.000000,2370.000000,2355.000000,2342.000000,2332.000000,2310.000000,2297.000000,2291.000000,2263.000000,2246.000000,2233.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2666.000000,2697.000000,2727.000000,2756.000000,2784.000000,2813.000000,2855.000000,2875.000000,2907.000000,2937.000000,2965.000000,2995.000000,3024.000000,3054.000000,3083.000000,3114.000000,3144.000000,3179.000000,3202.000000,3233.000000,3264.000000,3292.000000,3323.000000,3354.000000,3383.000000,3413.000000,3443.000000,3475.000000
3242.000000,3213.000000,3181.000000,3152.000000,3121.000000,3090.000000,3060.000000,3032.000000,3000.000000,2971.000000,2927.000000,2907.000000,2878.000000,2846.000000,2817.000000,2786.000000,2756.000000,2726.000000,2695.000000,2666.000000,2635.000000,2605.000000,2575.000000,2544.000000,2509.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2410.000000,2420.000000,2434.000000,2447.000000,2458.000000,2468.000000,2481.000000,2486.000000,2494.000000,2498.000000,2504.000000,2509.000000,2510.000000,2509.000000,2497.000000,2508.000000,2505.000000,2503.000000,2497.000000,2489.000000,2486.000000,2476.000000,2464.000000,2452.000000,2441.000000,2424.000000,2410.000000,2397.000000,2383.000000,2361.000000,2348.000000,2329.000000,2312.000000,2304.000000,2275.000000,2257.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2642.000000,2674.000000,2705.000000,2736.000000,2767.000000,2796.000000,2826.000000,2868.000000,2887.000000,2922.000000,2951.000000,2983.000000,3012.000000,3044.000000,3074.000000,3106.000000,3136.000000,3167.000000,3196.000000,3227.000000,3260.000000,3291.000000,3322.000000,3352.000000,3379.000000,3416.000000,3446.000000,3477.000000,3505.000000
3275.000000,3244.000000,3210.000000,3180.000000,3150.000000,3115.000000,3084.000000,3055.000000,3023.000000,2991.000000,2961.000000,2916.000000,2895.000000,2863.000000,2831.000000,2800.000000,2769.000000,2736.000000,2704.000000,2674.000000,2645.000000,2609.000000,2578.000000,2548.000000,2510.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2431.000000,2444.000000,2460.000000,2473.000000,2484.000000,2499.000000,2513.000000,2522.000000,2536.000000,2543.000000,2550.000000,2557.000000,2562.000000,2555.000000,2565.000000,2565.000000,2563.000000,2557.000000,2549.000000,2540.000000,2527.000000,2519.000000,2503.000000,2491.000000,2475.000000,2460.000000,2445.000000,2423.000000,2404.000000,2386.000000,2367.000000,2346.000000,2328.000000,2319.000000,2286.000000,2266.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2650.000000,2681.000000,2714.000000,2746.000000,2776.000000,2809.000000,2840.000000,2883.000000,2906.000000,2940.000000,2973.000000,3001.000000,3034.000000,3069.000000,3099.000000,3131.000000,3162.000000,3195.000000,3227.000000,3259.000000,3289.000000,3323.000000,3354.000000,3387.000000,3419.000000,3454.000000,3484.000000,3515.000000,3546.000000
3316.000000,3282.000000,3247.000000,3215.000000,3182.000000,3148.000000,3118.000000,3082.000000,3050.000000,3016.000000,2983.000000,2948.000000,2906.000000,2883.000000,2850.000000,2815.000000,2783.000000,2748.000000,2715.000000,2683.000000,2650.000000,2616.000000,2585.000000,2550.000000,2511.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2452.000000,2470.000000,2484.000000,2503.000000,2519.000000,2535.000000,2549.000000,2561.000000,2576.000000,2588.000000,2601.000000,2610.000000,2605.000000,2624.000000,2629.000000,2631.000000,2627.000000,2617.000000,2608.000000,2595.000000,2579.000000,2562.000000,2548.000000,2530.000000,2515.000000,2492.000000,2477.000000,2453.000000,2433.000000,2411.000000,2390.000000,2366.000000,2344.000000,2330.000000,2297.000000,2275.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2657.000000,2691.000000,2724.000000,2758.000000,2792.000000,2824.000000,2855.000000,2902.000000,2925.000000,2962.000000,2991.000000,3026.000000,3060.000000,3093.000000,3129.000000,3159.000000,3193.000000,3229.000000,3261.000000,3297.000000,3328.000000,3362.000000,3396.000000,3427.000000,3462.000000,3492.000000,3530.000000,3562.000000,3597.000000
3363.000000,3328.000000,3292.000000,3258.000000,3222.000000,3185.000000,3151.000000,3117.000000,3083.000000,3045.000000,3010.000000,2976.000000,2939.000000,2893.000000,2869.000000,2834.000000,2798.000000,2762.000000,2727.000000,2694.000000,2658.000000,2623.000000,2586.000000,2552.000000,2512.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2473.000000,2491.000000,2512.000000,2532.000000,2552.000000,2570.000000,2587.000000,2605.000000,2619.000000,2636.000000,2650.000000,2652.000000,2677.000000,2687.000000,2694.000000,2696.000000,2693.000000,2683.000000,2674.000000,2655.000000,2636.000000,2618.000000,2596.000000,2575.000000,2555.000000,2530.000000,2509.000000,2487.000000,2462.000000,2437.000000,2412.000000,2387.000000,2362.000000,2344.000000,2303.000000,2283.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2665.000000,2700.000000,2737.000000,2769.000000,2804.000000,2841.000000,2874.000000,2921.000000,2948.000000,2982.000000,3018.000000,3053.000000,3089.000000,3126.000000,3160.000000,3196.000000,3231.000000,3267.000000,3300.000000,3336.000000,3373.000000,3406.000000,3442.000000,3477.000000,3512.000000,3547.000000,3587.000000,3619.000000,3653.000000
3418.000000,3383.000000,3344.000000,3308.000000,3271.000000,3234.000000,3196.000000,3155.000000,3118.000000,3083.000000,3045.000000,3007.000000,2969.000000,2933.000000,2883.000000,2855.000000,2818.000000,2779.000000,2744.000000,2704.000000,2670.000000,2634.000000,2592.000000,2557.000000,2513.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2494.000000,2516.000000,2541.000000,2560.000000,2583.000000,2608.000000,2630.000000,2649.000000,2669.000000,2687.000000,2696.000000,2725.000000,2740.000000,2752.000000,2760.000000,2762.000000,2756.000000,2750.000000,2739.000000,2723.000000,2702.000000,2677.000000,2653.000000,2626.000000,2601.000000,2575.000000,2547.000000,2522.000000,2492.000000,2464.000000,2437.000000,2403.000000,2379.000000,2359.000000,2318.000000,2291.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2673.000000,2712.000000,2749.000000,2786.000000,2824.000000,2859.000000,2895.000000,2946.000000,2971.000000,3013.000000,3049.000000,3086.000000,3123.000000,3160.000000,3198.000000,3237.000000,3276.000000,3312.000000,3349.000000,3385.000000,3425.000000,3462.000000,3496.000000,3537.000000,3574.000000,3611.000000,3643.000000,3688.000000,3723.000000
3494.000000,3453.000000,3412.000000,3370.000000,3329.000000,3289.000000,3251.000000,3210.000000,3170.000000,3127.000000,3087.000000,3050.000000,3006.000000,2966.000000,2926.000000,2874.000000,2843.000000,2803.000000,2762.000000,2721.000000,2683.000000,2642.000000,2599.000000,2561.000000,2514.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2514.000000,2542.000000,2570.000000,2597.000000,2624.000000,2649.000000,2674.000000,2697.000000,2722.000000,2733.000000,2769.000000,2789.000000,2808.000000,2818.000000,2826.000000,2828.000000,2826.000000,2821.000000,2809.000000,2792.000000,2770.000000,2744.000000,2715.000000,2686.000000,2655.000000,2624.000000,2592.000000,2560.000000,2524.000000,2496.000000,2463.000000,2430.000000,2397.000000,2371.000000,2327.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2643.000000,2683.000000,2724.000000,2766.000000,2805.000000,2845.000000,2886.000000,2922.000000,2973.000000,3006.000000,3049.000000,3088.000000,3127.000000,3167.000000,3208.000000,3245.000000,3288.000000,3327.000000,3366.000000,3408.000000,3448.000000,3493.000000,3530.000000,3569.000000,3610.000000,3650.000000,3688.000000,3722.000000,3763.000000,3793.000000
3583.000000,3539.000000,3495.000000,3450.000000,3408.000000,3363.000000,3317.000000,3271.000000,3232.000000,3186.000000,3142.000000,3095.000000,3052.000000,3008.000000,2963.000000,2919.000000,2864.000000,2830.000000,2786.000000,2742.000000,2696.000000,2654.000000,2608.000000,2565.000000,2515.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2536.000000,2570.000000,2605.000000,2633.000000,2661.000000,2694.000000,2722.000000,2753.000000,2771.000000,2810.000000,2837.000000,2859.000000,2876.000000,2885.000000,2892.000000,2892.000000,2890.000000,2885.000000,2876.000000,2863.000000,2844.000000,2819.000000,2790.000000,2753.000000,2719.000000,2677.000000,2647.000000,2607.000000,2569.000000,2532.000000,2494.000000,2454.000000,2416.000000,2387.000000,2335.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2655.000000,2697.000000,2741.000000,2784.000000,2827.000000,2870.000000,2914.000000,2954.000000,3011.000000,3046.000000,3091.000000,3132.000000,3177.000000,3219.000000,3265.000000,3308.000000,3351.000000,3393.000000,3439.000000,3481.000000,3525.000000,3567.000000,3610.000000,3655.000000,3696.000000,3733.000000,3767.000000,3802.000000,3828.000000,3865.000000
3692.000000,3648.000000,3589.000000,3549.000000,3503.000000,3452.000000,3405.000000,3353.000000,3306.000000,3257.000000,3211.000000,3158.000000,3108.000000,3061.000000,3012.000000,2963.000000,2918.000000,2854.000000,2816.000000,2767.000000,2716.000000,2670.000000,2617.000000,2575.000000,2518.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2559.000000,2595.000000,2631.000000,2672.000000,2707.000000,2745.000000,2783.000000,2804.000000,2850.000000,2883.000000,2908.000000,2928.000000,2940.000000,2950.000000,2957.000000,2960.000000,2956.000000,2952.000000,2945.000000,2931.000000,2918.000000,2896.000000,2866.000000,2836.000000,2794.000000,2750.000000,2706.000000,2661.000000,2614.000000,2576.000000,2526.000000,2481.000000,2435.000000,2399.000000,2343.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2665.000000,2710.000000,2762.000000,2809.000000,2856.000000,2905.000000,2951.000000,2998.000000,3057.000000,3096.000000,3144.000000,3190.000000,3240.000000,3289.000000,3333.000000,3385.000000,3429.000000,3478.000000,3526.000000,3575.000000,3621.000000,3665.000000,3707.000000,3746.000000,3781.000000,3813.000000,3848.000000,3877.000000,3906.000000,3945.000000
3804.000000,3765.000000,3724.000000,3680.000000,3631.000000,3565.000000,3520.000000,3465.000000,3411.000000,3357.000000,3302.000000,3244.000000,3188.000000,3134.000000,3081.000000,3025.000000,2968.000000,2913.000000,2847.000000,2803.000000,2748.000000,2693.000000,2636.000000,2583.000000,2522.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2577.000000,2622.000000,2667.000000,2713.000000,2760.000000,2803.000000,2835.000000,2889.000000,2928.000000,2959.000000,2985.000000,2998.000000,3009.000000,3017.000000,3023.000000,3025.000000,3023.000000,3020.000000,3013.000000,2998.000000,2991.000000,2973.000000,2951.000000,2919.000000,2885.000000,2841.000000,2783.000000,2731.000000,2676.000000,2621.000000,2567.000000,2514.000000,2456.000000,2412.000000,2350.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2678.000000,2732.000000,2783.000000,2837.000000,2892.000000,2945.000000,2999.000000,3050.000000,3115.000000,3162.000000,3214.000000,3267.000000,3321.000000,3374.000000,3427.000000,3481.000000,3535.000000,3588.000000,3639.000000,3683.000000,3726.000000,3763.000000,3805.000000,3835.000000,3868.000000,3906.000000,3927.000000,3955.000000,3981.000000,4002.000000
3913.000000,3879.000000,3841.000000,3805.000000,3763.000000,3717.000000,3667.000000,3613.000000,3540.000000,3487.000000,3422.000000,3359.000000,3296.000000,3231.000000,3169.000000,3105.000000,3040.000000,2976.000000,2914.000000,2838.000000,2783.000000,2723.000000,2657.000000,2595.000000,2526.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2594.000000,2649.000000,2704.000000,2758.000000,2814.000000,2856.000000,2922.000000,2969.000000,3005.000000,3034.000000,3054.000000,3067.000000,3078.000000,3084.000000,3093.000000,3090.000000,3086.000000,3088.000000,3083.000000,3074.000000,3062.000000,3049.000000,3028.000000,3006.000000,2977.000000,2937.000000,2885.000000,2817.000000,2752.000000,2686.000000,2621.000000,2553.000000,2488.000000,2424.000000,2352.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2694.000000,2757.000000,2818.000000,2880.000000,2940.000000,3000.000000,3061.000000,3122.000000,3193.000000,3248.000000,3309.000000,3369.000000,3430.000000,3492.000000,3554.000000,3614.000000,3660.000000,3710.000000,3751.000000,3790.000000,3830.000000,3870.000000,3896.000000,3928.000000,3954.000000,3982.000000,4008.000000,4031.000000,4056.000000,4077.000000
4024.000000,3996.000000,3960.000000,3932.000000,3897.000000,3857.000000,3816.000000,3771.000000,3718.000000,3665.000000,3599.000000,3516.000000,3451.000000,3374.000000,3297.000000,3222.000000,3147.000000,3068.000000,2995.000000,2918.000000,2829.000000,2767.000000,2687.000000,2617.000000,2532.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2611.000000,2678.000000,2749.000000,2816.000000,2873.000000,2951.000000,3006.000000,3043.000000,3074.000000,3095.000000,3114.000000,3128.000000,3138.000000,3143.000000,3155.000000,3157.000000,3155.000000,3155.000000,3154.000000,3142.000000,3135.000000,3124.000000,3108.000000,3092.000000,3069.000000,3036.000000,2997.000000,2939.000000,2862.000000,2777.000000,2691.000000,2603.000000,2519.000000,2439.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2646.000000,2721.000000,2792.000000,2864.000000,2936.000000,3009.000000,3081.000000,3155.000000,3223.000000,3308.000000,3371.000000,3444.000000,3513.000000,3586.000000,3646.000000,3699.000000,3746.000000,3791.000000,3836.000000,3869.000000,3904.000000,3934.000000,3962.000000,3990.000000,4018.000000,4042.000000,4066.000000,4088.000000,4110.000000,4127.000000,4150.000000
4131.000000,4110.000000,4088.000000,4059.000000,4031.000000,4000.000000,3966.000000,3921.000000,3888.000000,3844.000000,3790.000000,3735.000000,3669.000000,3595.000000,3495.000000,3410.000000,3312.000000,3217.000000,3120.000000,3025.000000,2929.000000,2822.000000,2736.000000,2642.000000,2541.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2635.000000,2725.000000,2812.000000,2889.000000,2987.000000,3047.000000,3091.000000,3121.000000,3142.000000,3161.000000,3171.000000,3186.000000,3194.000000,3200.000000,3205.000000,3209.000000,3212.000000,3210.000000,3213.000000,3214.000000,3208.000000,3201.000000,3194.000000,3176.000000,3158.000000,3137.000000,3107.000000,3065.000000,3009.000000,2921.000000,2803.000000,2682.000000,2566.000000,2452.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2667.000000,2755.000000,2845.000000,2935.000000,3023.000000,3114.000000,3201.000000,3293.000000,3378.000000,3481.000000,3559.000000,3633.000000,3694.000000,3748.000000,3805.000000,3844.000000,3883.000000,3920.000000,3953.000000,3982.000000,4012.000000,4037.000000,4062.000000,4086.000000,4112.000000,4129.000000,4149.000000,4170.000000,4188.000000,4207.000000,4223.000000
4248.000000,4230.000000,4206.000000,4187.000000,4166.000000,4141.000000,4115.000000,4083.000000,4056.000000,4019.000000,3983.000000,3941.000000,3886.000000,3837.000000,3771.000000,3697.000000,3600.000000,3474.000000,3351.000000,3220.000000,3088.000000,2957.000000,2815.000000,2693.000000,2559.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2668.000000,2791.000000,2905.000000,3030.000000,3101.000000,3143.000000,3175.000000,3193.000000,3213.000000,3226.000000,3235.000000,3245.000000,3247.000000,3255.000000,3257.000000,3260.000000,3260.000000,3261.000000,3263.000000,3262.000000,3261.000000,3260.000000,3256.000000,3253.000000,3249.000000,3236.000000,3221.000000,3192.000000,3156.000000,3102.000000,3008.000000,2841.000000,2654.000000,2466.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2700.000000,2817.000000,2936.000000,3055.000000,3176.000000,3297.000000,3413.000000,3530.000000,3621.000000,3712.000000,3776.000000,3827.000000,3872.000000,3917.000000,3953.000000,3989.000000,4019.000000,4047.000000,4074.000000,4098.000000,4120.000000,4145.000000,4163.000000,4181.000000,4198.000000,4217.000000,4233.000000,4249.000000,4265.000000,4279.000000,4294.000000
4358.000000,4346.000000,4329.000000,4316.000000,4301.000000,4280.000000,4264.000000,4246.000000,4223.000000,4201.000000,4175.000000,4145.000000,4115.000000,4080.000000,4034.000000,3988.000000,3930.000000,3852.000000,3763.000000,3640.000000,3453.000000,3246.000000,3031.000000,2808.000000,2599.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2720.000000,2919.000000,3095.000000,3173.000000,3211.000000,3241.000000,3259.000000,3271.000000,3283.000000,3290.000000,3296.000000,3301.000000,3305.000000,3307.000000,3310.000000,3311.000000,3311.000000,3311.000000,3312.000000,3311.000000,3311.000000,3310.000000,3307.000000,3305.000000,3300.000000,3299.000000,3295.000000,3289.000000,3282.000000,3274.000000,3244.000000,3163.000000,2935.000000,2493.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2766.000000,2949.000000,3132.000000,3316.000000,3495.000000,3637.000000,3744.000000,3822.000000,3882.000000,3948.000000,3982.000000,4020.000000,4053.000000,4086.000000,4109.000000,4134.000000,4156.000000,4175.000000,4196.000000,4212.000000,4231.000000,4247.000000,4262.000000,4277.000000,4291.000000,4304.000000,4316.000000,4332.000000,4344.000000,4354.000000,4366.000000
4477.000000,4466.000000,4455.000000,4446.000000,4434.000000,4424.000000,4415.000000,4405.000000,4396.000000,4384.000000,4371.000000,4355.000000,4338.000000,4325.000000,4310.000000,4287.000000,4263.000000,4232.000000,4196.000000,4153.000000,4094.000000,3999.000000,3827.000000,3452.000000,2799.000000,0.000000,0.000000,0.000000,0.000000,0.000000,2931.000000,3228.000000,3288.000000,3314.000000,3329.000000,3338.000000,3344.000000,3348.000000,3352.000000,3355.000000,3358.000000,3359.000000,3359.000000,3360.000000,3361.000000,3361.000000,3362.000000,3363.000000,3363.000000,3364.000000,3364.000000,3362.000000,3361.000000,3361.000000,3359.000000,3359.000000,3359.000000,3357.000000,3354.000000,3348.000000,3345.000000,3339.000000,3328.000000,3317.000000,2571.000000,0.000000,0.000000,0.000000,0.000000,3012.000000,3432.000000,3722.000000,3869.000000,3963.000000,4028.000000,4075.000000,4114.000000,4141.000000,4180.000000,4195.000000,4217.000000,4231.000000,4249.000000,4265.000000,4279.000000,4291.000000,4305.000000,4317.000000,4328.000000,4341.000000,4355.000000,4364.000000,4374.000000,4382.000000,4394.000000,4401.000000,4411.000000,4417.000000,4429.000000,4437.000000
4531.000000,4525.000000,4521.000000,4515.000000,4511.000000,4505.000000,4500.000000,4494.000000,4487.000000,4484.000000,4478.000000,4473.000000,4469.000000,4463.000000,4458.000000,4452.000000,4447.000000,4442.000000,4437.000000,4433.000000,4431.000000,4429.000000,4427.000000,4425.000000,4426.000000,2862.000000,2681.000000,2675.000000,2738.000000,3109.000000,3428.000000,3423.000000,3419.000000,3417.000000,3416.000000,3415.000000,3414.000000,3412.000000,3411.000000,3411.000000,3410.000000,3409.000000,3408.000000,3407.000000,3405.000000,3404.000000,3403.000000,3402.000000,3401.000000,3400.000000,3400.000000,3400.000000,3400.000000,3400.000000,3400.000000,3400.000000,3400.000000,3400.000000,3402.000000,3405.000000,3408.000000,3411.000000,3414.000000,3370.000000,3140.000000,2920.000000,2821.000000,2828.000000,4461.000000,4442.000000,4385.000000,4364.000000,4358.000000,4354.000000,4355.000000,4358.000000,4363.000000,4363.000000,4380.000000,4377.000000,4379.000000,4383.000000,4391.000000,4397.000000,4404.000000,4410.000000,4419.000000,4424.000000,4431.000000,4438.000000,4445.000000,4452.000000,4460.000000,4467.000000,4472.000000,4481.000000,4488.000000,4494.000000,4501.000000,4507.000000
4552.000000,4547.000000,4543.000000,4537.000000,4533.000000,4528.000000,4523.000000,4520.000000,4514.000000,4508.000000,4505.000000,4502.000000,4500.000000,4495.000000,4495.000000,4490.000000,4490.000000,4491.000000,4490.000000,4490.000000,4495.000000,4502.000000,4508.000000,4523.000000,4540.000000,3635.000000,3068.000000,3072.000000,3215.000000,3401.000000,3493.000000,3481.000000,3471.000000,3465.000000,3460.000000,3455.000000,3453.000000,3450.000000,3448.000000,3445.000000,3444.000000,3442.000000,3442.000000,3442.000000,3440.000000,3440.000000,3440.000000,3440.000000,3442.000000,3442.000000,3444.000000,3445.000000,3447.000000,3450.000000,3451.000000,3455.000000,3459.000000,3463.000000,3470.000000,3475.000000,3483.000000,3494.000000,3508.000000,3482.000000,3378.000000,3299.000000,3276.000000,3499.000000,4585.000000,4548.000000,4526.000000,4509.000000,4501.000000,4489.000000,4484.000000,4470.000000,4462.000000,4451.000000,4458.000000,4452.000000,4449.000000,4450.000000,4452.000000,4452.000000,4456.000000,4459.000000,4462.000000,4466.000000,4473.000000,4476.000000,4480.000000,4484.000000,4489.000000,4494.000000,4498.000000,4503.000000,4508.000000,4513.000000,4522.000000,4525.000000
4578.000000,4574.000000,4571.000000,4567.000000,4563.000000,4559.000000,4557.000000,4554.000000,4552.000000,4549.000000,4546.000000,4545.000000,4543.000000,4543.000000,4546.000000,4545.000000,4547.000000,4549.000000,4556.000000,4562.000000,4573.000000,4586.000000,4601.000000,4633.000000,4672.000000,4181.000000,3497.000000,3393.000000,3450.000000,3527.000000,3562.000000,3541.000000,3525.000000,3515.000000,3506.000000,3501.000000,3495.000000,3490.000000,3487.000000,3484.000000,3482.000000,3481.000000,3477.000000,3477.000000,3478.000000,3480.000000,3480.000000,3480.000000,3480.000000,3480.000000,3486.000000,3487.000000,3489.000000,3494.000000,3499.000000,3505.000000,3511.000000,3517.000000,3528.000000,3542.000000,3555.000000,3575.000000,3599.000000,3589.000000,3546.000000,3555.000000,3655.000000,4163.000000,4707.000000,4651.000000,4613.000000,4586.000000,4567.000000,4553.000000,4543.000000,4534.000000,4534.000000,4523.000000,4533.000000,4525.000000,4518.000000,4515.000000,4512.000000,4508.000000,4510.000000,4511.000000,4509.000000,4512.000000,4516.000000,4517.000000,4520.000000,4523.000000,4525.000000,4530.000000,4535.000000,4541.000000,4544.000000,4546.000000,4552.000000,4556.000000
4602.000000,4599.000000,4594.000000,4592.000000,4589.000000,4586.000000,4586.000000,4582.000000,4583.000000,4582.000000,4581.000000,4582.000000,4583.000000,4587.000000,4590.000000,4594.000000,4602.000000,4607.000000,4619.000000,4626.000000,4651.000000,4672.000000,4706.000000,4747.000000,4812.000000,4502.000000,3835.000000,3642.000000,3596.000000,3629.000000,3632.000000,3602.000000,3581.000000,3567.000000,3555.000000,3543.000000,3537.000000,3531.000000,3526.000000,3523.000000,3520.000000,3518.000000,3516.000000,3515.000000,3515.000000,3514.000000,3517.000000,3517.000000,3520.000000,3521.000000,3523.000000,3529.000000,3532.000000,3540.000000,3545.000000,3556.000000,3561.000000,3573.000000,3587.000000,3602.000000,3625.000000,3654.000000,3694.000000,3696.000000,3703.000000,3773.000000,3977.000000,4627.000000,4819.000000,4757.000000,4702.000000,4665.000000,4639.000000,4616.000000,4602.000000,4589.000000,4580.000000,4569.000000,4576.000000,4566.000000,4564.000000,4559.000000,4557.000000,4559.000000,4558.000000,4556.000000,4555.000000,4554.000000,4554.000000,4555.000000,4555.000000,4559.000000,4560.000000,4562.000000,4562.000000,4566.000000,4571.000000,4576.000000,4579.000000,4583.000000
4628.000000,4625.000000,4623.000000,4622.000000,4619.000000,4619.000000,4621.000000,4617.000000,4620.000000,4621.000000,4622.000000,4626.000000,4629.000000,4632.000000,4638.000000,4646.000000,4651.000000,4669.000000,4684.000000,4700.000000,4730.000000,4761.000000,4806.000000,4869.000000,4931.000000,4681.000000,4133.000000,3829.000000,3738.000000,3711.000000,3702.000000,3664.000000,3635.000000,3616.000000,3604.000000,3589.000000,3580.000000,3573.000000,3563.000000,3561.000000,3557.000000,3554.000000,3554.000000,3553.000000,3551.000000,3553.000000,3554.000000,3553.000000,3557.000000,3559.000000,3564.000000,3572.000000,3576.000000,3582.000000,3592.000000,3601.000000,3611.000000,3627.000000,3645.000000,3669.000000,3697.000000,3736.000000,3782.000000,3808.000000,3849.000000,3971.000000,4280.000000,4877.000000,4891.000000,4839.000000,4790.000000,4743.000000,4709.000000,4681.000000,4659.000000,4642.000000,4629.000000,4616.000000,4621.000000,4608.000000,4601.000000,4598.000000,4596.000000,4592.000000,4594.000000,4591.000000,4590.000000,4591.000000,4592.000000,4594.000000,4593.000000,4594.000000,4592.000000,4594.000000,4595.000000,4596.000000,4600.000000,4601.000000,4603.000000,4605.000000
4652.000000,4650.000000,4648.000000,4650.000000,4649.000000,4651.000000,4653.000000,4651.000000,4654.000000,4656.000000,4659.000000,4667.000000,4672.000000,4675.000000,4690.000000,4700.000000,4713.000000,4732.000000,4753.000000,4778.000000,4815.000000,4857.000000,4911.000000,4961.000000,5001.000000,4817.000000,4365.000000,3999.000000,3861.000000,3812.000000,3761.000000,3725.000000,3693.000000,3669.000000,3649.000000,3635.000000,3624.000000,3613.000000,3606.000000,3599.000000,3597.000000,3590.000000,3590.000000,3588.000000,3589.000000,3589.000000,3589.000000,3597.000000,3597.000000,3599.000000,3605.000000,3611.000000,3615.000000,3627.000000,3638.000000,3650.000000,3665.000000,3683.000000,3706.000000,3734.000000,3768.000000,3815.000000,3866.000000,3912.000000,3987.000000,4164.000000,4553.000000,4985.000000,4944.000000,4905.000000,4860.000000,4820.000000,4778.000000,4745.000000,4715.000000,4695.000000,4679.000000,4662.000000,4664.000000,4649.000000,4639.000000,4635.000000,4626.000000,4626.000000,4623.000000,4619.000000,4618.000000,4620.000000,4622.000000,4619.000000,4619.000000,4622.000000,4624.000000,4626.000000,4628.000000,4628.000000,4630.000000,4630.000000,4630.000000,4633.000000
4679.000000,4678.000000,4680.000000,4680.000000,4681.000000,4682.000000,4681.000000,4686.000000,4690.000000,4696.000000,4696.000000,4710.000000,4717.000000,4728.000000,4738.000000,4753.000000,4773.000000,4792.000000,4824.000000,4857.000000,4899.000000,4941.000000,4987.000000,5018.000000,5072.000000,4909.000000,4526.000000,4162.000000,3980.000000,3900.000000,3846.000000,3775.000000,3749.000000,3720.000000,3697.000000,3681.000000,3667.000000,3655.000000,3646.000000,3640.000000,3634.000000,3631.000000,3629.000000,3631.000000,3624.000000,3626.000000,3627.000000,3630.000000,3635.000000,3638.000000,3644.000000,3654.000000,3662.000000,3671.000000,3684.000000,3699.000000,3716.000000,3735.000000,3764.000000,3797.000000,3840.000000,3894.000000,3950.000000,4022.000000,4131.000000,4353.000000,4747.000000,5022.000000,4985.000000,4950.000000,4915.000000,4880.000000,4843.000000,4808.000000,4775.000000,4750.000000,4728.000000,4709.000000,4709.000000,4689.000000,4677.000000,4670.000000,4664.000000,4658.000000,4651.000000,4650.000000,4648.000000,4648.000000,4644.000000,4645.000000,4644.000000,4645.000000,4649.000000,4647.000000,4648.000000,4650.000000,4650.000000,4654.000000,4657.000000,4659.000000
4702.000000,4704.000000,4706.000000,4708.000000,4709.000000,4715.000000,4715.000000,4715.000000,4727.000000,4733.000000,4742.000000,4752.000000,4761.000000,4778.000000,4792.000000,4810.000000,4832.000000,4857.000000,4896.000000,4930.000000,4970.000000,5005.000000,5034.000000,5083.000000,5120.000000,4974.000000,4650.000000,4321.000000,4084.000000,3983.000000,3913.000000,3850.000000,3793.000000,3770.000000,3744.000000,3723.000000,3708.000000,3694.000000,3684.000000,3681.000000,3673.000000,3667.000000,3663.000000,3663.000000,3662.000000,3664.000000,3664.000000,3664.000000,3671.000000,3678.000000,3683.000000,3693.000000,3704.000000,3715.000000,3728.000000,3748.000000,3768.000000,3791.000000,3824.000000,3862.000000,3911.000000,3976.000000,4036.000000,4130.000000,4266.000000,4537.000000,4893.000000,5048.000000,5018.000000,4986.000000,4958.000000,4925.000000,4894.000000,4865.000000,4834.000000,4804.000000,4780.000000,4755.000000,4750.000000,4731.000000,4716.000000,4708.000000,4697.000000,4690.000000,4685.000000,4682.000000,4677.000000,4674.000000,4671.000000,4671.000000,4670.000000,4670.000000,4669.000000,4668.000000,4669.000000,4669.000000,4674.000000,4673.000000,4673.000000,4676.000000
4727.000000,4730.000000,4736.000000,4737.000000,4738.000000,4748.000000,4750.000000,4757.000000,4766.000000,4772.000000,4783.000000,4796.000000,4809.000000,4824.000000,4845.000000,4868.000000,4897.000000,4927.000000,4963.000000,4992.000000,5028.000000,5047.000000,5093.000000,5125.000000,5158.000000,5035.000000,4742.000000,4451.000000,4198.000000,4069.000000,3984.000000,3911.000000,3861.000000,3809.000000,3790.000000,3772.000000,3751.000000,3736.000000,3725.000000,3715.000000,3709.000000,3705.000000,3702.000000,3698.000000,3699.000000,3700.000000,3704.000000,3705.000000,3711.000000,3717.000000,3723.000000,3735.000000,3745.000000,3760.000000,3776.000000,3797.000000,3819.000000,3849.000000,3883.000000,3929.000000,3984.000000,4055.000000,4126.000000,4235.000000,4404.000000,4695.000000,5004.000000,5071.000000,5044.000000,5018.000000,4988.000000,4963.000000,4934.000000,4909.000000,4881.000000,4856.000000,4831.000000,4801.000000,4795.000000,4773.000000,4756.000000,4745.000000,4733.000000,4726.000000,4716.000000,4710.000000,4705.000000,4702.000000,4699.000000,4696.000000,4694.000000,4690.000000,4691.000000,4691.000000,4692.000000,4692.000000,4690.000000,4695.000000,4693.000000,4695.000000
4755.000000,4755.000000,4764.000000,4767.000000,4773.000000,4776.000000,4784.000000,4792.000000,4803.000000,4813.000000,4827.000000,4840.000000,4857.000000,4875.000000,4900.000000,4927.000000,4956.000000,4983.000000,5014.000000,5043.000000,5061.000000,5104.000000,5134.000000,5160.000000,5190.000000,5078.000000,4819.000000,4560.000000,4304.000000,4152.000000,4052.000000,3976.000000,3915.000000,3873.000000,3827.000000,3813.000000,3794.000000,3778.000000,3764.000000,3755.000000,3746.000000,3742.000000,3738.000000,3736.000000,3737.000000,3736.000000,3740.000000,3743.000000,3748.000000,3757.000000,3766.000000,3777.000000,3789.000000,3800.000000,3820.000000,3842.000000,3870.000000,3903.000000,3945.000000,3992.000000,4054.000000,4132.000000,4212.000000,4350.000000,4543.000000,4818.000000,5092.000000,5091.000000,5067.000000,5045.000000,5020.000000,4998.000000,4970.000000,4944.000000,4922.000000,4900.000000,4874.000000,4848.000000,4838.000000,4812.000000,4793.000000,4779.000000,4768.000000,4759.000000,4750.000000,4743.000000,4735.000000,4729.000000,4726.000000,4722.000000,4720.000000,4715.000000,4711.000000,4712.000000,4709.000000,4710.000000,4710.000000,4709.000000,4711.000000,4711.000000
4784.000000,4789.000000,4793.000000,4799.000000,4806.000000,4810.000000,4820.000000,4829.000000,4842.000000,4853.000000,4867.000000,4884.000000,4902.000000,4927.000000,4954.000000,4981.000000,5004.000000,5034.000000,5058.000000,5075.000000,5114.000000,5139.000000,5166.000000,5192.000000,5219.000000,5118.000000,4882.000000,4652.000000,4401.000000,4235.000000,4123.000000,4034.000000,3968.000000,3925.000000,3889.000000,3847.000000,3836.000000,3817.000000,3804.000000,3794.000000,3786.000000,3780.000000,3774.000000,3774.000000,3771.000000,3772.000000,3779.000000,3782.000000,3787.000000,3793.000000,3802.000000,3818.000000,3830.000000,3848.000000,3870.000000,3894.000000,3921.000000,3958.000000,4001.000000,4056.000000,4125.000000,4210.000000,4303.000000,4455.000000,4670.000000,4917.000000,5131.000000,5112.000000,5087.000000,5068.000000,5045.000000,5023.000000,5001.000000,4979.000000,4954.000000,4938.000000,4915.000000,4888.000000,4882.000000,4854.000000,4828.000000,4817.000000,4800.000000,4789.000000,4779.000000,4771.000000,4765.000000,4756.000000,4751.000000,4746.000000,4743.000000,4739.000000,4737.000000,4736.000000,4732.000000,4731.000000,4731.000000,4728.000000,4729.000000,4729.000000
4812.000000,4814.000000,4821.000000,4830.000000,4840.000000,4845.000000,4854.000000,4866.000000,4880.000000,4894.000000,4913.000000,4934.000000,4957.000000,4977.000000,5002.000000,5026.000000,5048.000000,5076.000000,5086.000000,5124.000000,5149.000000,5171.000000,5196.000000,5223.000000,5245.000000,5154.000000,4941.000000,4726.000000,4510.000000,4319.000000,4192.000000,4096.000000,4026.000000,3974.000000,3933.000000,3905.000000,3868.000000,3859.000000,3845.000000,3832.000000,3823.000000,3817.000000,3813.000000,3810.000000,3809.000000,3814.000000,3813.000000,3816.000000,3827.000000,3834.000000,3845.000000,3856.000000,3873.000000,3893.000000,3915.000000,3942.000000,3973.000000,4013.000000,4062.000000,4117.000000,4196.000000,4284.000000,4395.000000,4564.000000,4776.000000,5003.000000,5149.000000,5126.000000,5108.000000,5086.000000,5067.000000,5048.000000,5028.000000,5009.000000,4987.000000,4966.000000,4948.000000,4926.000000,4920.000000,4895.000000,4871.000000,4856.000000,4835.000000,4823.000000,4811.000000,4801.000000,4793.000000,4784.000000,4781.000000,4771.000000,4766.000000,4763.000000,4758.000000,4757.000000,4753.000000,4754.000000,4750.000000,4750.000000,4752.000000,4749.000000
4838.000000,4845.000000,4853.000000,4862.000000,4870.000000,4879.000000,4892.000000,4904.000000,4919.000000,4939.000000,4957.000000,4977.000000,5000.000000,5022.000000,5044.000000,5067.000000,5088.000000,5099.000000,5131.000000,5159.000000,5179.000000,5201.000000,5222.000000,5243.000000,5268.000000,5183.000000,4989.000000,4795.000000,4596.000000,4405.000000,4264.000000,4155.000000,4082.000000,4028.000000,3984.000000,3950.000000,3925.000000,3889.000000,3883.000000,3872.000000,3862.000000,3857.000000,3849.000000,3851.000000,3846.000000,3849.000000,3851.000000,3855.000000,3864.000000,3871.000000,3888.000000,3900.000000,3916.000000,3937.000000,3960.000000,3990.000000,4024.000000,4067.000000,4120.000000,4186.000000,4269.000000,4361.000000,4477.000000,4671.000000,4867.000000,5075.000000,5163.000000,5142.000000,5125.000000,5106.000000,5088.000000,5073.000000,5051.000000,5031.000000,5012.000000,4997.000000,4975.000000,4959.000000,4953.000000,4928.000000,4905.000000,4891.000000,4870.000000,4856.000000,4843.000000,4831.000000,4824.000000,4810.000000,4804.000000,4796.000000,4797.000000,4786.000000,4782.000000,4778.000000,4773.000000,4772.000000,4769.000000,4768.000000,4764.000000,4766.000000
4868.000000,4877.000000,4887.000000,4894.000000,4902.000000,4914.000000,4928.000000,4941.000000,4962.000000,4981.000000,4999.000000,5021.000000,5039.000000,5059.000000,5080.000000,5105.000000,5111.000000,5145.000000,5164.000000,5185.000000,5207.000000,5227.000000,5248.000000,5267.000000,5289.000000,5209.000000,5035.000000,4852.000000,4667.000000,4496.000000,4334.000000,4219.000000,4137.000000,4078.000000,4032.000000,3994.000000,3967.000000,3941.000000,3913.000000,3911.000000,3901.000000,3895.000000,3886.000000,3884.000000,3883.000000,3887.000000,3887.000000,3891.000000,3898.000000,3911.000000,3923.000000,3937.000000,3962.000000,3981.000000,4007.000000,4036.000000,4076.000000,4123.000000,4176.000000,4250.000000,4335.000000,4439.000000,4573.000000,4768.000000,4947.000000,5132.000000,5175.000000,5158.000000,5140.000000,5124.000000,5104.000000,5089.000000,5072.000000,5056.000000,5037.000000,5022.000000,5003.000000,4982.000000,4982.000000,4960.000000,4937.000000,4924.000000,4909.000000,4891.000000,4876.000000,4861.000000,4850.000000,4838.000000,4830.000000,4823.000000,4817.000000,4812.000000,4805.000000,4799.000000,4796.000000,4791.000000,4790.000000,4788.000000,4783.000000,4785.000000
4898.000000,4903.000000,4914.000000,4924.000000,4937.000000,4949.000000,4966.000000,4983.000000,5000.000000,5019.000000,5037.000000,5062.000000,5077.000000,5095.000000,5115.000000,5122.000000,5155.000000,5174.000000,5190.000000,5212.000000,5232.000000,5251.000000,5271.000000,5288.000000,5310.000000,5239.000000,5072.000000,4904.000000,4733.000000,4568.000000,4405.000000,4280.000000,4194.000000,4128.000000,4077.000000,4039.000000,4008.000000,3984.000000,3966.000000,3940.000000,3935.000000,3929.000000,3924.000000,3918.000000,3920.000000,3921.000000,3924.000000,3932.000000,3937.000000,3952.000000,3965.000000,3980.000000,4001.000000,4023.000000,4052.000000,4090.000000,4129.000000,4179.000000,4240.000000,4315.000000,4411.000000,4514.000000,4664.000000,4850.000000,5016.000000,5192.000000,5189.000000,5173.000000,5152.000000,5138.000000,5124.000000,5107.000000,5091.000000,5076.000000,5060.000000,5044.000000,5026.000000,5010.000000,5006.000000,4987.000000,4964.000000,4952.000000,4936.000000,4922.000000,4909.000000,4892.000000,4877.000000,4869.000000,4858.000000,4848.000000,4840.000000,4835.000000,4827.000000,4822.000000,4821.000000,4816.000000,4812.000000,4805.000000,4802.000000,4804.000000
4924.000000,4934.000000,4946.000000,4955.000000,4971.000000,4986.000000,5003.000000,5023.000000,5039.000000,5056.000000,5074.000000,5092.000000,5107.000000,5124.000000,5133.000000,5166.000000,5182.000000,5200.000000,5217.000000,5236.000000,5254.000000,5275.000000,5290.000000,5309.000000,5328.000000,5265.000000,5105.000000,4948.000000,4792.000000,4637.000000,4473.000000,4342.000000,4247.000000,4179.000000,4125.000000,4083.000000,4052.000000,4027.000000,4003.000000,3989.000000,3965.000000,3964.000000,3960.000000,3958.000000,3958.000000,3955.000000,3963.000000,3969.000000,3979.000000,3989.000000,4004.000000,4021.000000,4045.000000,4066.000000,4099.000000,4134.000000,4182.000000,4234.000000,4298.000000,4381.000000,4479.000000,4592.000000,4749.000000,4921.000000,5074.000000,5214.000000,5201.000000,5183.000000,5170.000000,5155.000000,5142.000000,5119.000000,5107.000000,5094.000000,5079.000000,5066.000000,5047.000000,5032.000000,5031.000000,5011.000000,4992.000000,4981.000000,4966.000000,4949.000000,4937.000000,4920.000000,4906.000000,4895.000000,4886.000000,4875.000000,4865.000000,4858.000000,4850.000000,4844.000000,4840.000000,4832.000000,4832.000000,4827.000000,4822.000000,4818.000000
4955.000000,4965.000000,4976.000000,4994.000000,5007.000000,5022.000000,5039.000000,5054.000000,5072.000000,5088.000000,5103.000000,5122.000000,5136.000000,5143.000000,5175.000000,5190.000000,5206.000000,5225.000000,5242.000000,5256.000000,5277.000000,5293.000000,5312.000000,5326.000000,5343.000000,5285.000000,5140.000000,4993.000000,4844.000000,4700.000000,4549.000000,4403.000000,4302.000000,4231.000000,4174.000000,4130.000000,4091.000000,4065.000000,4043.000000,4027.000000,4015.000000,3991.000000,3996.000000,3993.000000,3992.000000,3994.000000,4000.000000,4007.000000,4015.000000,4029.000000,4045.000000,4067.000000,4081.000000,4111.000000,4146.000000,4185.000000,4232.000000,4286.000000,4360.000000,4443.000000,4545.000000,4672.000000,4825.000000,4984.000000,5128.000000,5225.000000,5213.000000,5195.000000,5181.000000,5169.000000,5154.000000,5140.000000,5125.000000,5114.000000,5092.000000,5082.000000,5066.000000,5052.000000,5053.000000,5033.000000,5014.000000,5004.000000,4990.000000,4976.000000,4964.000000,4949.000000,4938.000000,4925.000000,4911.000000,4895.000000,4889.000000,4883.000000,4875.000000,4866.000000,4859.000000,4854.000000,4847.000000,4843.000000,4843.000000,4837.000000
4986.000000,4997.000000,5011.000000,5025.000000,5040.000000,5054.000000,5071.000000,5084.000000,5104.000000,5117.000000,5134.000000,5149.000000,5153.000000,5182.000000,5198.000000,5213.000000,5228.000000,5247.000000,5261.000000,5279.000000,5297.000000,5312.000000,5331.000000,5345.000000,5365.000000,5307.000000,5168.000000,5034.000000,4889.000000,4758.000000,4613.000000,4465.000000,4358.000000,4281.000000,4217.000000,4168.000000,4135.000000,4103.000000,4084.000000,4066.000000,4052.000000,4044.000000,4020.000000,4029.000000,4030.000000,4034.000000,4037.000000,4042.000000,4056.000000,4066.000000,4086.000000,4104.000000,4128.000000,4157.000000,4192.000000,4229.000000,4282.000000,4342.000000,4417.000000,4508.000000,4618.000000,4747.000000,4891.000000,5044.000000,5178.000000,5238.000000,5222.000000,5210.000000,5194.000000,5180.000000,5168.000000,5153.000000,5139.000000,5129.000000,5117.000000,5102.000000,5089.000000,5068.000000,5070.000000,5055.000000,5036.000000,5025.000000,5012.000000,5001.000000,4988.000000,4974.000000,4964.000000,4950.000000,4937.000000,4925.000000,4913.000000,4905.000000,4895.000000,4886.000000,4880.000000,4873.000000,4872.000000,4864.000000,4858.000000,4853.000000
5015.000000,5028.000000,5040.000000,5057.000000,5071.000000,5086.000000,5100.000000,5113.000000,5130.000000,5144.000000,5158.000000,5161.000000,5192.000000,5204.000000,5222.000000,5235.000000,5253.000000,5268.000000,5284.000000,5299.000000,5316.000000,5331.000000,5350.000000,5360.000000,5381.000000,5326.000000,5198.000000,5068.000000,4938.000000,4810.000000,4672.000000,4528.000000,4412.000000,4331.000000,4269.000000,4219.000000,4177.000000,4147.000000,4123.000000,4104.000000,4090.000000,4080.000000,4075.000000,4067.000000,4066.000000,4069.000000,4074.000000,4082.000000,4093.000000,4107.000000,4123.000000,4145.000000,4170.000000,4202.000000,4238.000000,4282.000000,4335.000000,4394.000000,4474.000000,4573.000000,4681.000000,4812.000000,4953.000000,5097.000000,5223.000000,5247.000000,5233.000000,5222.000000,5207.000000,5194.000000,5182.000000,5169.000000,5155.000000,5142.000000,5130.000000,5120.000000,5104.000000,5091.000000,5091.000000,5076.000000,5052.000000,5043.000000,5034.000000,5020.000000,5010.000000,4997.000000,4986.000000,4973.000000,4963.000000,4952.000000,4943.000000,4929.000000,4917.000000,4908.000000,4903.000000,4895.000000,4889.000000,4883.000000,4878.000000,4873.000000
5047.000000,5061.000000,5072.000000,5087.000000,5099.000000,5114.000000,5127.000000,5141.000000,5155.000000,5168.000000,5170.000000,5201.000000,5214.000000,5229.000000,5242.000000,5256.000000,5274.000000,5287.000000,5304.000000,5319.000000,5332.000000,5349.000000,5366.000000,5373.000000,5396.000000,5345.000000,5226.000000,5102.000000,4979.000000,4863.000000,4724.000000,4586.000000,4472.000000,4383.000000,4315.000000,4265.000000,4222.000000,4188.000000,4163.000000,4141.000000,4128.000000,4116.000000,4109.000000,4109.000000,4091.000000,4105.000000,4110.000000,4118.000000,4132.000000,4146.000000,4164.000000,4187.000000,4213.000000,4247.000000,4287.000000,4332.000000,4387.000000,4452.000000,4537.000000,4636.000000,4751.000000,4879.000000,5008.000000,5143.000000,5264.000000,5257.000000,5245.000000,5231.000000,5218.000000,5207.000000,5192.000000,5182.000000,5169.000000,5155.000000,5145.000000,5135.000000,5119.000000,5107.000000,5109.000000,5092.000000,5076.000000,5065.000000,5054.000000,5038.000000,5028.000000,5018.000000,5008.000000,4997.000000,4985.000000,4973.000000,4966.000000,4953.000000,4941.000000,4933.000000,4924.000000,4918.000000,4908.000000,4903.000000,4897.000000,4891.000000
5075.000000,5089.000000,5100.000000,5112.000000,5126.000000,5138.000000,5152.000000,5163.000000,5179.000000,5182.000000,5211.000000,5222.000000,5235.000000,5252.000000,5266.000000,5278.000000,5292.000000,5309.000000,5322.000000,5339.000000,5351.000000,5367.000000,5383.000000,5394.000000,5413.000000,5365.000000,5251.000000,5134.000000,5013.000000,4904.000000,4780.000000,4648.000000,4525.000000,4434.000000,4363.000000,4308.000000,4264.000000,4229.000000,4203.000000,4181.000000,4166.000000,4156.000000,4146.000000,4143.000000,4142.000000,4130.000000,4147.000000,4156.000000,4168.000000,4184.000000,4203.000000,4227.000000,4258.000000,4291.000000,4331.000000,4378.000000,4438.000000,4508.000000,4595.000000,4698.000000,4815.000000,4939.000000,5060.000000,5187.000000,5280.000000,5264.000000,5256.000000,5243.000000,5232.000000,5218.000000,5205.000000,5195.000000,5185.000000,5169.000000,5159.000000,5149.000000,5135.000000,5122.000000,5124.000000,5105.000000,5093.000000,5082.000000,5072.000000,5060.000000,5051.000000,5041.000000,5026.000000,5015.000000,5005.000000,4997.000000,4986.000000,4976.000000,4965.000000,4954.000000,4946.000000,4935.000000,4929.000000,4924.000000,4917.000000,4911.000000
5101.000000,5109.000000,5126.000000,5137.000000,5147.000000,5162.000000,5175.000000,5190.000000,5192.000000,5217.000000,5232.000000,5243.000000,5257.000000,5270.000000,5283.000000,5298.000000,5311.000000,5325.000000,5341.000000,5353.000000,5368.000000,5382.000000,5398.000000,5410.000000,5429.000000,5385.000000,5268.000000,5162.000000,5052.000000,4948.000000,4827.000000,4703.000000,4581.000000,4484.000000,4411.000000,4352.000000,4304.000000,4271.000000,4242.000000,4221.000000,4204.000000,4191.000000,4184.000000,4178.000000,4179.000000,4182.000000,4174.000000,4193.000000,4207.000000,4222.000000,4243.000000,4269.000000,4295.000000,4332.000000,4376.000000,4428.000000,4488.000000,4565.000000,4655.000000,4761.000000,4878.000000,4988.000000,5104.000000,5231.000000,5290.000000,5276.000000,5264.000000,5251.000000,5245.000000,5229.000000,5219.000000,5206.000000,5194.000000,5184.000000,5172.000000,5161.000000,5148.000000,5137.000000,5139.000000,5125.000000,5108.000000,5098.000000,5089.000000,5077.000000,5068.000000,5059.000000,5047.000000,5038.000000,5028.000000,5015.000000,5004.000000,4996.000000,4988.000000,4977.000000,4968.000000,4958.000000,4949.000000,4942.000000,4937.000000,4927.000000
5127.000000,5133.000000,5148.000000,5161.000000,5174.000000,5185.000000,5196.000000,5200.000000,5225.000000,5238.000000,5252.000000,5263.000000,5277.000000,5288.000000,5303.000000,5315.000000,5326.000000,5342.000000,5358.000000,5371.000000,5384.000000,5401.000000,5411.000000,5426.000000,5437.000000,5400.000000,5296.000000,5192.000000,5085.000000,4988.000000,4872.000000,4753.000000,4633.000000,4538.000000,4459.000000,4397.000000,4349.000000,4310.000000,4279.000000,4259.000000,4243.000000,4228.000000,4223.000000,4216.000000,4216.000000,4218.000000,4224.000000,4220.000000,4244.000000,4261.000000,4284.000000,4309.000000,4341.000000,4380.000000,4423.000000,4476.000000,4540.000000,4617.000000,4711.000000,4820.000000,4929.000000,5036.000000,5146.000000,5265.000000,5300.000000,5284.000000,5273.000000,5264.000000,5252.000000,5241.000000,5231.000000,5218.000000,5206.000000,5196.000000,5183.000000,5175.000000,5162.000000,5152.000000,5154.000000,5138.000000,5123.000000,5115.000000,5104.000000,5091.000000,5084.000000,5075.000000,5065.000000,5054.000000,5046.000000,5036.000000,5027.000000,5018.000000,5004.000000,4996.000000,4989.000000,4980.000000,4970.000000,4961.000000,4951.000000,4945.000000
5153.000000,5160.000000,5173.000000,5183.000000,5194.000000,5206.000000,5208.000000,5233.000000,5244.000000,5257.000000,5267.000000,5281.000000,5292.000000,5308.000000,5320.000000,5333.000000,5347.000000,5360.000000,5369.000000,5387.000000,5401.000000,5416.000000,5425.000000,5438.000000,5456.000000,5420.000000,5318.000000,5218.000000,5120.000000,5025.000000,4915.000000,4801.000000,4691.000000,4584.000000,4507.000000,4442.000000,4393.000000,4355.000000,4323.000000,4297.000000,4279.000000,4267.000000,4258.000000,4253.000000,4251.000000,4254.000000,4261.000000,4271.000000,4271.000000,4301.000000,4324.000000,4351.000000,4385.000000,4421.000000,4466.000000,4525.000000,4594.000000,4674.000000,4775.000000,4878.000000,4981.000000,5083.000000,5188.000000,5303.000000,5308.000000,5296.000000,5286.000000,5272.000000,5263.000000,5250.000000,5239.000000,5226.000000,5221.000000,5208.000000,5198.000000,5187.000000,5175.000000,5165.000000,5167.000000,5154.000000,5138.000000,5130.000000,5120.000000,5108.000000,5101.000000,5091.000000,5079.000000,5072.000000,5063.000000,5052.000000,5043.000000,5035.000000,5026.000000,5018.000000,5010.000000,4996.000000,4990.000000,4983.000000,4974.000000,4967.000000
5168.000000,5180.000000,5191.000000,5203.000000,5216.000000,5215.000000,5241.000000,5254.000000,5263.000000,5276.000000,5285.000000,5300.000000,5310.000000,5326.000000,5335.000000,5350.000000,5364.000000,5378.000000,5388.000000,5402.000000,5410.000000,5429.000000,5443.000000,5452.000000,5472.000000,5439.000000,5339.000000,5246.000000,5148.000000,5059.000000,4955.000000,4847.000000,4742.000000,4637.000000,4550.000000,4485.000000,4435.000000,4394.000000,4362.000000,4337.000000,4318.000000,4303.000000,4292.000000,4289.000000,4288.000000,4290.000000,4299.000000,4309.000000,4322.000000,4328.000000,4365.000000,4392.000000,4424.000000,4465.000000,4517.000000,4574.000000,4641.000000,4726.000000,4831.000000,4927.000000,5026.000000,5124.000000,5226.000000,5335.000000,5317.000000,5305.000000,5294.000000,5283.000000,5271.000000,5260.000000,5249.000000,5239.000000,5231.000000,5217.000000,5210.000000,5201.000000,5188.000000,5177.000000,5180.000000,5167.000000,5152.000000,5143.000000,5130.000000,5122.000000,5115.000000,5106.000000,5097.000000,5089.000000,5081.000000,5070.000000,5062.000000,5053.000000,5044.000000,5036.000000,5028.000000,5019.000000,5012.000000,5003.000000,4990.000000,4982.000000


==> images/visGraphDegSlope40x40.csv <==
421.000000,422.000000,422.000000,429.000000,436.000000,440.000000,325.000000,276.000000,274.000000,265.000000,266.000000,266.000000,267.000000,269.000000,272.000000,273.000000,279.000000,287.000000,296.000000,308.000000,330.000000,372.000000,466.000000,674.000000,673.000000,665.000000,663.000000,656.000000,660.000000,660.000000,664.000000,666.000000,671.000000,677.000000,681.000000,687.000000,691.000000,695.000000,704.000000,708.000000
402.000000,400.000000,398.000000,397.000000,402.000000,411.000000,266.000000,253.000000,255.000000,252.000000,251.000000,250.000000,253.000000,254.000000,255.000000,256.000000,260.000000,263.000000,269.000000,277.000000,288.000000,311.000000,357.000000,662.000000,650.000000,642.000000,640.000000,638.000000,644.000000,646.000000,653.000000,656.000000,661.000000,667.000000,673.000000,678.000000,684.000000,690.000000,695.000000,704.000000
386.000000,380.000000,374.000000,369.000000,365.000000,360.000000,169.000000,207.000000,239.000000,237.000000,237.000000,235.000000,235.000000,235.000000,235.000000,237.000000,238.000000,240.000000,242.000000,244.000000,246.000000,253.000000,237.000000,333.000000,614.000000,616.000000,613.000000,614.000000,623.000000,629.000000,634.000000,640.000000,645.000000,654.000000,662.000000,669.000000,677.000000,686.000000,691.000000,700.000000
330.000000,315.000000,297.000000,281.000000,265.000000,245.000000,0.000000,0.000000,206.000000,218.000000,221.000000,222.000000,222.000000,223.000000,222.000000,223.000000,222.000000,219.000000,217.000000,214.000000,208.000000,187.000000,0.000000,0.000000,517.000000,531.000000,545.000000,557.000000,575.000000,588.000000,603.000000,613.000000,626.000000,635.000000,645.000000,655.000000,663.000000,670.000000,682.000000,690.000000
298.000000,288.000000,276.000000,266.000000,256.000000,241.000000,0.000000,0.000000,195.000000,200.000000,201.000000,202.000000,203.000000,204.000000,202.000000,202.000000,198.000000,193.000000,190.000000,186.000000,183.000000,178.000000,0.000000,0.000000,512.000000,523.000000,533.000000,543.000000,556.000000,567.000000,579.000000,590.000000,600.000000,610.000000,624.000000,634.000000,647.000000,655.000000,664.000000,678.000000
293.000000,284.000000,275.000000,266.000000,253.000000,240.000000,0.000000,0.000000,186.000000,188.000000,189.000000,188.000000,187.000000,186.000000,186.000000,185.000000,184.000000,182.000000,180.000000,180.000000,176.000000,176.000000,0.000000,0.000000,510.000000,520.000000,532.000000,540.000000,553.000000,562.000000,574.000000,583.000000,594.000000,606.000000,616.000000,627.000000,636.000000,646.000000,658.000000,668.000000
297.000000,285.000000,273.000000,264.000000,254.000000,240.000000,0.000000,0.000000,178.000000,179.000000,177.000000,179.000000,178.000000,177.000000,178.000000,175.000000,176.000000,175.000000,175.000000,175.000000,174.000000,173.000000,0.000000,0.000000,0.000000,518.000000,528.000000,539.000000,551.000000,561.000000,572.000000,582.000000,593.000000,604.000000,614.000000,628.000000,635.000000,647.000000,659.000000,668.000000
297.000000,285.000000,274.000000,265.000000,255.000000,241.000000,0.000000,0.000000,172.000000,174.000000,173.000000,173.000000,171.000000,172.000000,173.000000,171.000000,172.000000,172.000000,170.000000,170.000000,170.000000,169.000000,171.000000,0.000000,0.000000,516.000000,527.000000,537.000000,551.000000,561.000000,572.000000,585.000000,595.000000,605.000000,617.000000,627.000000,639.000000,649.000000,661.000000,672.000000
299.000000,286.000000,277.000000,266.000000,255.000000,242.000000,0.000000,0.000000,170.000000,170.000000,170.000000,169.000000,169.000000,170.000000,170.000000,169.000000,170.000000,168.000000,169.000000,168.000000,168.000000,168.000000,168.000000,0.000000,0.000000,514.000000,526.000000,536.000000,550.000000,563.000000,573.000000,585.000000,597.000000,608.000000,622.000000,631.000000,644.000000,655.000000,667.000000,679.000000
301.000000,291.000000,278.000000,268.000000,257.000000,243.000000,0.000000,0.000000,168.000000,167.000000,168.000000,167.000000,167.000000,166.000000,166.000000,169.000000,166.000000,167.000000,166.000000,166.000000,166.000000,166.000000,167.000000,0.000000,0.000000,513.000000,525.000000,536.000000,549.000000,562.000000,576.000000,588.000000,599.000000,612.000000,624.000000,636.000000,650.000000,663.000000,674.000000,687.000000
306.000000,293.000000,281.000000,271.000000,258.000000,244.000000,0.000000,0.000000,166.000000,167.000000,167.000000,166.000000,165.000000,166.000000,166.000000,163.000000,166.000000,165.000000,165.000000,165.000000,164.000000,165.000000,166.000000,0.000000,0.000000,510.000000,524.000000,535.000000,549.000000,563.000000,576.000000,592.000000,604.000000,618.000000,631.000000,644.000000,657.000000,670.000000,685.000000,695.000000
312.000000,298.000000,285.000000,272.000000,258.000000,245.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,522.000000,535.000000,550.000000,565.000000,582.000000,594.000000,610.000000,624.000000,639.000000,652.000000,666.000000,682.000000,694.000000,711.000000
317.000000,304.000000,291.000000,275.000000,260.000000,246.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,519.000000,535.000000,550.000000,567.000000,583.000000,600.000000,615.000000,631.000000,647.000000,662.000000,678.000000,693.000000,710.000000,725.000000
325.000000,310.000000,293.000000,278.000000,262.000000,247.000000,0.000000,0.000000,668.000000,679.000000,690.000000,701.000000,712.000000,719.000000,719.000000,717.000000,707.000000,708.000000,693.000000,680.000000,666.000000,652.000000,637.000000,622.000000,0.000000,0.000000,518.000000,535.000000,551.000000,569.000000,587.000000,605.000000,623.000000,640.000000,660.000000,676.000000,692.000000,711.000000,726.000000,746.000000
335.000000,318.000000,300.000000,283.000000,265.000000,248.000000,0.000000,0.000000,673.000000,689.000000,702.000000,715.000000,727.000000,733.000000,732.000000,732.000000,732.000000,715.000000,709.000000,694.000000,678.000000,662.000000,646.000000,630.000000,0.000000,0.000000,516.000000,535.000000,554.000000,573.000000,593.000000,612.000000,631.000000,652.000000,672.000000,692.000000,712.000000,732.000000,750.000000,770.000000
346.000000,327.000000,307.000000,291.000000,269.000000,249.000000,0.000000,0.000000,680.000000,698.000000,714.000000,730.000000,741.000000,748.000000,746.000000,745.000000,742.000000,737.000000,720.000000,710.000000,694.000000,673.000000,656.000000,636.000000,0.000000,0.000000,512.000000,535.000000,556.000000,580.000000,600.000000,622.000000,644.000000,667.000000,690.000000,713.000000,737.000000,757.000000,780.000000,801.000000
363.000000,340.000000,318.000000,295.000000,273.000000,250.000000,0.000000,0.000000,688.000000,709.000000,728.000000,745.000000,755.000000,761.000000,764.000000,761.000000,757.000000,752.000000,743.000000,725.000000,712.000000,690.000000,668.000000,646.000000,624.000000,0.000000,0.000000,535.000000,559.000000,584.000000,610.000000,637.000000,662.000000,689.000000,715.000000,740.000000,767.000000,794.000000,817.000000,833.000000
390.000000,359.000000,332.000000,306.000000,279.000000,252.000000,0.000000,0.000000,694.000000,722.000000,744.000000,761.000000,770.000000,778.000000,775.000000,775.000000,771.000000,767.000000,760.000000,748.000000,729.000000,712.000000,684.000000,656.000000,632.000000,0.000000,0.000000,532.000000,563.000000,593.000000,624.000000,656.000000,689.000000,719.000000,749.000000,781.000000,809.000000,831.000000,851.000000,867.000000
418.000000,389.000000,353.000000,320.000000,290.000000,256.000000,0.000000,0.000000,704.000000,738.000000,765.000000,778.000000,789.000000,789.000000,790.000000,789.000000,787.000000,782.000000,778.000000,767.000000,755.000000,733.000000,709.000000,674.000000,642.000000,0.000000,0.000000,529.000000,568.000000,607.000000,646.000000,685.000000,723.000000,764.000000,801.000000,830.000000,854.000000,871.000000,886.000000,898.000000
468.000000,426.000000,382.000000,343.000000,302.000000,260.000000,0.000000,0.000000,714.000000,757.000000,783.000000,798.000000,800.000000,802.000000,804.000000,803.000000,801.000000,797.000000,793.000000,787.000000,777.000000,763.000000,735.000000,699.000000,656.000000,0.000000,0.000000,526.000000,580.000000,630.000000,681.000000,734.000000,787.000000,829.000000,858.000000,879.000000,895.000000,911.000000,922.000000,930.000000
555.000000,501.000000,442.000000,390.000000,327.000000,269.000000,0.000000,0.000000,727.000000,783.000000,805.000000,812.000000,815.000000,817.000000,816.000000,816.000000,815.000000,814.000000,810.000000,804.000000,798.000000,790.000000,772.000000,738.000000,682.000000,0.000000,0.000000,519.000000,598.000000,677.000000,753.000000,823.000000,867.000000,895.000000,915.000000,928.000000,940.000000,948.000000,955.000000,960.000000
662.000000,631.000000,571.000000,483.000000,392.000000,290.000000,0.000000,0.000000,752.000000,813.000000,823.000000,828.000000,831.000000,832.000000,831.000000,831.000000,830.000000,829.000000,827.000000,824.000000,820.000000,814.000000,805.000000,788.000000,740.000000,636.000000,0.000000,0.000000,658.000000,814.000000,890.000000,927.000000,946.000000,956.000000,964.000000,970.000000,973.000000,977.000000,982.000000,985.000000
767.000000,755.000000,736.000000,705.000000,630.000000,391.000000,0.000000,0.000000,813.000000,839.000000,843.000000,843.000000,845.000000,846.000000,846.000000,847.000000,848.000000,848.000000,847.000000,845.000000,843.000000,841.000000,840.000000,834.000000,822.000000,726.000000,0.000000,0.000000,971.000000,983.000000,990.000000,995.000000,997.000000,999.000000,1002.000000,1003.000000,1005.000000,1007.000000,1009.000000,1012.000000
828.000000,830.000000,832.000000,837.000000,840.000000,850.000000,751.000000,812.000000,856.000000,855.000000,855.000000,855.000000,855.000000,855.000000,856.000000,856.000000,857.000000,858.000000,858.000000,860.000000,862.000000,865.000000,869.000000,872.000000,878.000000,889.000000,871.000000,961.000000,1051.000000,1041.000000,1034.000000,1032.000000,1029.000000,1025.000000,1024.000000,1024.000000,1024.000000,1023.000000,1023.000000,1022.000000
859.000000,863.000000,868.000000,879.000000,892.000000,914.000000,870.000000,864.000000,869.000000,868.000000,868.000000,866.000000,866.000000,868.000000,868.000000,869.000000,870.000000,871.000000,873.000000,874.000000,877.000000,879.000000,885.000000,890.000000,902.000000,922.000000,965.000000,1056.000000,1109.000000,1083.000000,1068.000000,1060.000000,1051.000000,1047.000000,1043.000000,1041.000000,1038.000000,1036.000000,1034.000000,1033.000000
881.000000,888.000000,898.000000,911.000000,930.000000,954.000000,923.000000,886.000000,886.000000,878.000000,877.000000,877.000000,876.000000,878.000000,877.000000,876.000000,879.000000,881.000000,882.000000,885.000000,889.000000,893.000000,901.000000,910.000000,928.000000,958.000000,1023.000000,1088.000000,1138.000000,1121.000000,1103.000000,1088.000000,1077.000000,1069.000000,1061.000000,1056.000000,1052.000000,1050.000000,1047.000000,1045.000000
904.000000,912.000000,926.000000,940.000000,958.000000,971.000000,950.000000,906.000000,897.000000,892.000000,886.000000,884.000000,884.000000,885.000000,885.000000,885.000000,889.000000,889.000000,892.000000,894.000000,901.000000,907.000000,916.000000,930.000000,950.000000,992.000000,1054.000000,1102.000000,1153.000000,1139.000000,1129.000000,1115.000000,1101.000000,1090.000000,1082.000000,1074.000000,1070.000000,1066.000000,1062.000000,1057.000000
925.000000,935.000000,946.000000,962.000000,971.000000,983.000000,967.000000,924.000000,908.000000,900.000000,898.000000,893.000000,890.000000,893.000000,892.000000,894.000000,896.000000,897.000000,902.000000,907.000000,912.000000,920.000000,931.000000,947.000000,975.000000,1020.000000,1073.000000,1111.000000,1151.000000,1154.000000,1139.000000,1132.000000,1121.000000,1112.000000,1100.000000,1092.000000,1085.000000,1080.000000,1074.000000,1071.000000
941.000000,950.000000,963.000000,970.000000,982.000000,991.000000,978.000000,939.000000,918.000000,906.000000,904.000000,902.000000,899.000000,900.000000,901.000000,900.000000,904.000000,908.000000,912.000000,916.000000,923.000000,933.000000,948.000000,966.000000,998.000000,1041.000000,1082.000000,1117.000000,1150.000000,1162.000000,1152.000000,1140.000000,1135.000000,1126.000000,1117.000000,1108.000000,1100.000000,1094.000000,1087.000000,1082.000000
956.000000,967.000000,973.000000,980.000000,989.000000,997.000000,986.000000,956.000000,929.000000,918.000000,912.000000,909.000000,909.000000,905.000000,908.000000,910.000000,913.000000,916.000000,920.000000,928.000000,934.000000,947.000000,963.000000,985.000000,1019.000000,1055.000000,1090.000000,1123.000000,1150.000000,1167.000000,1159.000000,1151.000000,1140.000000,1136.000000,1129.000000,1121.000000,1115.000000,1107.000000,1101.000000,1096.000000
965.000000,973.000000,980.000000,986.000000,995.000000,1003.000000,996.000000,969.000000,943.000000,926.000000,920.000000,914.000000,916.000000,916.000000,915.000000,918.000000,920.000000,925.000000,931.000000,936.000000,946.000000,959.000000,977.000000,1005.000000,1034.000000,1065.000000,1097.000000,1129.000000,1152.000000,1171.000000,1164.000000,1159.000000,1151.000000,1141.000000,1137.000000,1131.000000,1124.000000,1119.000000,1113.000000,1107.000000
972.000000,981.000000,988.000000,996.000000,1002.000000,1008.000000,1003.000000,979.000000,952.000000,934.000000,929.000000,925.000000,923.000000,923.000000,925.000000,925.000000,929.000000,933.000000,938.000000,947.000000,957.000000,973.000000,993.000000,1019.000000,1047.000000,1077.000000,1101.000000,1131.000000,1150.000000,1173.000000,1170.000000,1165.000000,1157.000000,1150.000000,1141.000000,1139.000000,1133.000000,1127.000000,1120.000000,1117.000000
980.000000,987.000000,994.000000,1000.000000,1007.000000,1014.000000,1008.000000,987.000000,963.000000,943.000000,936.000000,933.000000,931.000000,930.000000,932.000000,934.000000,936.000000,941.000000,949.000000,958.000000,970.000000,986.000000,1008.000000,1031.000000,1056.000000,1082.000000,1109.000000,1132.000000,1151.000000,1172.000000,1173.000000,1167.000000,1162.000000,1158.000000,1152.000000,1141.000000,1140.000000,1134.000000,1129.000000,1124.000000
986.000000,993.000000,1000.000000,1006.000000,1011.000000,1016.000000,1013.000000,997.000000,974.000000,955.000000,945.000000,941.000000,938.000000,939.000000,939.000000,943.000000,947.000000,950.000000,959.000000,969.000000,981.000000,999.000000,1021.000000,1043.000000,1065.000000,1087.000000,1110.000000,1133.000000,1152.000000,1171.000000,1176.000000,1170.000000,1166.000000,1161.000000,1156.000000,1152.000000,1143.000000,1142.000000,1136.000000,1131.000000
993.000000,999.000000,1003.000000,1008.000000,1017.000000,1022.000000,1018.000000,1004.000000,983.000000,964.000000,953.000000,947.000000,945.000000,945.000000,946.000000,948.000000,956.000000,962.000000,968.000000,979.000000,992.000000,1012.000000,1032.000000,1052.000000,1072.000000,1093.000000,1113.000000,1133.000000,1151.000000,1168.000000,1178.000000,1174.000000,1169.000000,1165.000000,1161.000000,1155.000000,1152.000000,1143.000000,1143.000000,1138.000000
998.000000,1003.000000,1010.000000,1015.000000,1021.000000,1026.000000,1023.000000,1010.000000,992.000000,971.000000,960.000000,956.000000,955.000000,953.000000,953.000000,959.000000,964.000000,970.000000,978.000000,988.000000,1004.000000,1023.000000,1040.000000,1059.000000,1081.000000,1098.000000,1116.000000,1134.000000,1151.000000,1168.000000,1180.000000,1176.000000,1172.000000,1168.000000,1163.000000,1159.000000,1155.000000,1152.000000,1143.000000,1143.000000
1004.000000,1008.000000,1015.000000,1020.000000,1026.000000,1031.000000,1027.000000,1018.000000,999.000000,982.000000,972.000000,965.000000,960.000000,959.000000,964.000000,967.000000,971.000000,979.000000,989.000000,1003.000000,1015.000000,1031.000000,1050.000000,1067.000000,1084.000000,1101.000000,1119.000000,1135.000000,1153.000000,1166.000000,1181.000000,1178.000000,1175.000000,1171.000000,1167.000000,1164.000000,1159.000000,1154.000000,1152.000000,1143.000000
1009.000000,1014.000000,1019.000000,1024.000000,1029.000000,1034.000000,1032.000000,1023.000000,1006.000000,990.000000,978.000000,972.000000,966.000000,970.000000,971.000000,973.000000,981.000000,987.000000,998.000000,1012.000000,1029.000000,1040.000000,1057.000000,1073.000000,1089.000000,1105.000000,1120.000000,1136.000000,1153.000000,1166.000000,1179.000000,1180.000000,1176.000000,1172.000000,1169.000000,1167.000000,1163.000000,1160.000000,1155.000000,1153.000000
1012.000000,1017.000000,1022.000000,1028.000000,1034.000000,1039.000000,1037.000000,1027.000000,1012.000000,998.000000,988.000000,977.000000,977.000000,976.000000,978.000000,982.000000,988.000000,996.000000,1007.000000,1022.000000,1036.000000,1050.000000,1062.000000,1077.000000,1093.000000,1108.000000,1124.000000,1137.000000,1153.000000,1167.000000,1177.000000,1182.000000,1178.000000,1176.000000,1171.000000,1168.000000,1164.000000,1163.000000,1159.000000,1155.000000
1017.000000,1022.000000,1026.000000,1032.000000,1036.000000,1043.000000,1042.000000,1033.000000,1020.000000,1007.000000,993.000000,990.000000,983.000000,984.000000,986.000000,991.000000,997.000000,1004.000000,1016.000000,1030.000000,1043.000000,1058.000000,1068.000000,1084.000000,1096.000000,1111.000000,1126.000000,1137.000000,1154.000000,1164.000000,1177.000000,1185.000000,1180.000000,1177.000000,1174.000000,1170.000000,1167.000000,1164.000000,1161.000000,1158.000000


==> tex/license.txt <==
Copyright (c) 2013, Florian Knorn
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.

